Improved algorithms and novel applications of the FrankWolfe.jl library

Frank-Wolfe (FW) algorithms have emerged as an essential class of methods for constrained optimization, especially on large-scale problems. In this paper, we summarize the algorithmic design choices and progress made in the last years of the development of FrankWolfe.jl, a Julia package gathering high-performance implementations of state-of-the-art FW variants. We review key use cases of the library in the recent literature, which match its original dual purpose: first, becoming the de-facto toolbox for practitioners applying FW methods to their problem, and second, offering a modular ecosystem to algorithm designers who experiment with their own variants and implementations of algorithmic blocks. Finally, we demonstrate the performance of several FW variants on important problem classes in several experiments, which we curated in a separate repository for continuous benchmarking.

==> data/Away_A-Criterion.txt <==
time termination
0.11674538448001193 1.0
0.24338800935810667 2.0
0.377290040272644 3.0
0.5358322536888562 4.0
0.605093571895317 5.0
25.97294738355493 6.0
39.676936956067294 7.0
49.54572241914672 8.0
52.00548999442631 9.0
56.141500222447824 10.0
62.41642255997861 11.0
132.2180048568097 12.0
147.92932789823524 13.0
169.77619740936564 14.0
178.36656117536924 15.0
360.66447156040215 16.0
375.3195150168195 17.0
383.58640402830247 18.0
398.5208031620716 19.0
475.18536192817965 20.0
714.7628902578152 21.0
765.202665966077 22.0
805.359303397894 23.0
853.2754673505311 24.0
926.3886633752717 25.0
1164.8802260190066 26.0
1350.6666203645632 27.0
1424.8771567934625 28.0
1442.9817420162365 29.0
1457.5623216765302 30.0


==> data/Away_ActiveSetQuadratic_Birkhoff.txt <==
time termination
172.68138349071577 1.0
189.13544664691958 2.0
206.82865703364342 3.0
223.14557630128928 4.0
242.1925148627789 5.0
2104.229680951873 6.0
2144.009924994611 7.0
2201.4830999515298 8.0
2213.310230499098 9.0
2572.5388539565356 10.0
3493.22438145565 11.0
3501.207502711262 12.0
3601.20859152516 12.0
3601.237189775879 12.0
3601.255290980304 12.0
3604.887684122454 12.0
3605.4496015153245 12.0
3605.585389034597 12.0
3605.7507131962607 12.0
3606.080674488154 12.0
3608.479827572987 12.0
3608.8955479249216 12.0
3609.814044846915 12.0
3610.0289914003138 12.0
3610.108605904737 12.0
3615.494881432204 12.0
3617.767817402562 12.0
3618.0693668953086 12.0
3618.118379952625 12.0
3620.114975834854 12.0


==> data/Away_ActiveSetQuadratic_Nuclear.txt <==
time termination
3600.0025999998297 0.0
3600.002799999702 0.0
3600.0031999997295 0.0
3600.0034999998556 0.0
3600.004199999924 0.0
3600.052499800221 0.0
3600.065999623699 0.0
3600.077799857355 0.0
3600.090499648518 0.0
3600.1045994587735 0.0
3600.1067994969694 0.0
3600.1120996114164 0.0
3600.1197992521584 0.0
3600.1448994845973 0.0
3600.165299112615 0.0
3600.304193301586 0.0
3600.315391648861 0.0
3600.3730965543527 0.0
3600.3929891103685 0.0
3600.434390759379 0.0
3600.438286871837 0.0
3600.447887476274 0.0
3600.4625948880334 0.0
3600.483690650322 0.0
3600.520590395131 0.0
3600.5923796994575 0.0
3600.6922864083053 0.0
3600.754279011719 0.0
3600.823383810798 0.0
3600.8244805621143 0.0


==> data/Away_ActiveSetQuadratic_Simplex.txt <==
time termination
7.829790748095995 1.0
9.175853679282136 2.0
9.902073724457885 3.0
10.445757070365447 4.0
10.93694302779617 5.0
16.193163684117412 6.0
24.026070839079868 7.0
24.539868686434836 8.0
25.226672517644584 9.0
26.367695777390594 10.0
32.5471686452536 11.0
38.08347832885225 12.0
46.91928028711567 13.0
47.4323488821146 14.0
50.38360546884311 15.0
50.78986058670549 16.0
52.51161000014476 17.0
58.90192771847482 18.0
66.82692011139982 19.0
72.48914483428271 20.0
80.46626114824726 21.0
86.2510093562418 22.0
86.6136673547706 23.0
97.31063539241507 24.0
106.63946236247968 25.0
142.8676967759487 26.0
170.67099615755637 27.0
191.68050159306782 28.0
192.37501262894918 29.0
199.1573516720855 30.0
199.89347894479576 31.0
226.2042505120618 32.0
243.49083596019364 33.0
247.61515033790718 34.0
249.21509928800677 35.0
770.0347272819675 36.0
807.090017976711 37.0
850.018095479783 38.0
992.2314989697023 39.0
1088.9617773519474 40.0


==> data/Away_ActiveSetQuadratic_Sparse.txt <==
time termination
3.5599921119232425 1.0
15.323577170953115 2.0
18.50417846653701 3.0
20.37324466036146 4.0
22.010270319239616 5.0
34.606557712671105 6.0
35.39699690073294 7.0
70.1156221619697 8.0
72.01268194759723 9.0
97.07075568162642 10.0
222.5949502881467 11.0
230.99012592488182 12.0
231.6416003235918 13.0
233.73806733153884 14.0
236.94038199670408 15.0
542.9176372461683 16.0
659.965964262963 17.0
2303.052780266856 18.0
2377.3076658444106 19.0
3606.0400367465736 19.0
3635.2621262499915 19.0
3636.9162871795684 19.0
3637.0052513715573 19.0
3639.4769107559455 19.0
3640.9625333805793 19.0
3735.6663660591225 19.0
3743.0389805473965 19.0
3743.847616047995 19.0
3771.587944653507 19.0
3775.5906099516687 19.0
3854.7303037840034 19.0
3884.777887861477 19.0
3891.412196185833 19.0
3891.6115658670087 19.0
3945.601430032796 19.0


==> data/Away_ActiveSetQuadratic_Spectrahedron.txt <==
time termination
0.006200736911501803 1.0
0.006461959938030448 2.0
0.008165612354156915 3.0
0.010142786249714542 4.0
0.030663829096548856 5.0
0.03136654677240669 6.0
0.036815821526256176 7.0
0.052034242841391576 8.0
0.05707992059567246 9.0
0.06993597055292167 10.0
1.1516869663916358 11.0
1.2111164798727776 12.0
1.631342625426583 13.0
10.76466714404035 14.0
11.151031120094048 15.0
11.40918913326025 16.0
12.16834719471485 17.0
125.00704832316381 18.0
701.1072796923244 19.0
1270.5878238349908 20.0
2177.475835008554 21.0
2921.222041523505 22.0
3600.795537882246 22.0
3600.8524867195974 22.0
3600.9602261958225 22.0
3601.0248558649264 22.0
3601.06533290863 22.0
3601.0834918264673 22.0
3601.357495416247 22.0
3601.628051463837 22.0


==> data/Away_Birkhoff.txt <==
time termination
350.3187935567925 1.0
387.85763279297714 2.0
403.73034834907327 3.0
430.7403087775348 4.0
481.8984461322282 5.0
2152.7451383828966 6.0
2215.0963936801704 7.0
2248.270747949287 8.0
2297.8482253315306 9.0
2620.8251115321264 10.0
3602.0977521167492 10.0
3602.1711070440933 10.0
3602.287671059924 10.0
3602.337686216947 10.0
3602.4184099150707 10.0
3610.5081133142094 10.0
3610.889515610288 10.0
3611.1600126065346 10.0
3611.174159280677 10.0
3611.2343121300178 10.0
3617.3288521702584 10.0
3619.724534189211 10.0
3619.731854853219 10.0
3619.8291888878075 10.0
3619.985502355431 10.0
3632.1398535380345 10.0
3632.885304208907 10.0
3633.880670112246 10.0
3634.1886054899064 10.0
3634.7023923588877 10.0


==> data/Away_D-Criterion.txt <==
time termination
0.28034605719594596 1.0
0.2833551389811886 2.0
0.31070003412132885 3.0
0.3132786700305099 4.0
0.3376113200074211 5.0
30.12047703504482 6.0
40.56727482776271 7.0
48.01829082265512 8.0
52.64547642799835 9.0
59.15893385577073 10.0
117.29630137210255 11.0
128.75753917604686 12.0
129.76903384896912 13.0
138.5880915535472 14.0
156.51275071786935 15.0
296.76982541336383 16.0
315.0366592329142 17.0
318.63329438875775 18.0
330.18910299429183 19.0
335.89015647088905 20.0
714.5839549572124 21.0
751.6414412131751 22.0
771.7585963415783 23.0
816.3593179737268 24.0
993.5431996160567 25.0
1274.1334727634678 26.0
1291.8666313940214 27.0
1327.3870623573034 28.0
1978.7682113587593 29.0
2067.496776417819 30.0


==> data/Away_Nuclear.txt <==
time termination
3600.0261178172955 0.0
3600.026198965509 0.0
3600.0274687310657 0.0
3600.029235432165 0.0
3600.029324905583 0.0
3600.3417630787894 0.0
3600.3534371789874 0.0
3600.358589929901 0.0
3600.368460086802 0.0
3600.4085126151053 0.0
3600.5579750702295 0.0
3600.567909785752 0.0
3600.5902678547004 0.0
3600.5977442774492 0.0
3600.6462880917798 0.0
3601.1100119103803 0.0
3601.1246367809445 0.0
3601.197047761933 0.0
3601.2336812355734 0.0
3601.357490054819 0.0
3601.5979674924874 0.0
3601.7371429106483 0.0
3601.766663674456 0.0
3601.8134948047077 0.0
3601.976523041035 0.0
3602.2305220799367 0.0
3602.2399367082135 0.0
3602.247757381078 0.0
3602.257474637401 0.0
3602.581417512398 0.0


==> data/Away_Poisson.txt <==
time termination
2.969721855847218 1.0
3.848459873163061 2.0
4.01072568410648 3.0
4.726041759271864 4.0
6.123860107736536 5.0
70.31341824669255 6.0
71.70170902481884 7.0
85.19875249044655 8.0
143.70222326166007 9.0
164.6801309762062 10.0
535.1780886814722 11.0
563.7164736860701 12.0
583.9326532499092 13.0
780.9133243152172 14.0
785.5406921379151 15.0
3065.4204888930362 16.0
3597.0007405113297 17.0
3601.00360038703 17.0
3601.011883415557 17.0
3601.0623024458514 17.0
3601.065377410054 17.0
3601.0660077741004 17.0
3601.0752883452037 17.0
3601.0950955012277 17.0
3601.100865716814 17.0
3601.103415443266 17.0
3601.115679956999 17.0
3601.1915217906885 17.0
3601.1996756444087 17.0
3601.2672677013747 17.0


==> data/Away_Simplex.txt <==
time termination
1.6058131038111836 1.0
2.207765437382531 2.0
2.6440482255836772 3.0
3.531815166953475 4.0
8.268232899691105 5.0
11.404643994005898 6.0
12.977039067624716 7.0
14.445222674990863 8.0
14.929336245225638 9.0
15.114188813953895 10.0
17.124850403213713 11.0
17.981232698112898 12.0
19.03135637750714 13.0
19.78759774980862 14.0
21.0240167483493 15.0
24.79063974504699 16.0
28.171974974148668 17.0
28.758680439691556 18.0
29.471862412275996 19.0
29.706459158127647 20.0
29.7861658441016 21.0
30.696319811624154 22.0
34.744359822089464 23.0
37.10779235439492 24.0
40.163129246705665 25.0
55.466392472575635 26.0
55.96563931030097 27.0
56.76796918498237 28.0
61.01175157117566 29.0
63.681626650478094 30.0
64.45706470744177 31.0
79.95602144224983 32.0
80.87550492156014 33.0
98.37822509358132 34.0
177.15854101748485 35.0
195.48830038597714 36.0
199.7981642612334 37.0
229.4053887992909 38.0
235.27798434439956 39.0
317.8642462583739 40.0


==> data/Away_Sparse.txt <==
time termination
2.761430424567357 1.0
13.043416209275156 2.0
14.604323121449816 3.0
15.755870162428334 4.0
17.439328580432168 5.0
30.290060335221213 6.0
30.52339074754305 7.0
54.773078676069986 8.0
64.34629102144011 9.0
83.23053786248641 10.0
191.8573206396947 11.0
195.69154778277436 12.0
196.24885934538094 13.0
196.62323761756426 14.0
206.94634448685994 15.0
479.4897736169179 16.0
635.5951210537946 17.0
2146.3062098401965 18.0
2169.3497878934086 19.0
3606.5324860398623 19.0
3637.9350758047613 19.0
3640.0337892770285 19.0
3640.3357714733133 19.0
3640.849916517355 19.0
3643.320986412465 19.0
3709.9214556638044 19.0
3717.2353111830603 19.0
3720.680280094375 19.0
3726.090373138461 19.0
3726.186559368055 19.0
3835.7220448255266 19.0
3840.2353021685344 19.0
3841.346976618987 19.0
3860.6563107334177 19.0
3892.312630981553 19.0


==> data/Away_Spectrahedron.txt <==
time termination
0.006914512720170407 1.0
0.008024212216673376 2.0
0.010226922324209742 3.0
0.011423611859070926 4.0
0.05579279791442415 5.0
0.07018872324926062 6.0
0.07411073966972648 7.0
0.07464606817287378 8.0
0.08890844673222564 9.0
0.13147532623742442 10.0
1.5625782350863342 11.0
2.115786514438435 12.0
2.798662085065292 13.0
11.835068323531104 14.0
26.541085998379383 15.0
29.086715046137268 16.0
45.48342501507987 17.0
374.47084099266004 18.0
997.1609912844449 19.0
1936.4772167124127 20.0
3248.6463313945837 21.0
3560.494920627219 22.0
3601.006059758174 22.0
3601.153555170883 22.0
3601.1620960628597 22.0
3601.1659874549846 22.0
3601.3203337894197 22.0
3601.379948102234 22.0
3601.476842911059 22.0
3601.7048384214013 22.0


==> data/BCG_A-Criterion.txt <==
time termination
0.16681566234711864 1.0
0.18498243331901243 2.0
0.3376386542749046 3.0
0.3499103581822929 4.0
0.35939702106232785 5.0
10.078402848485116 6.0
10.243925355556678 7.0
11.507541916794748 8.0
13.336653586487776 9.0
14.537422237139525 10.0
28.630473530235953 11.0
29.55394986849595 12.0
32.97731342666804 13.0
33.80611751202029 14.0
40.41881265927135 15.0
75.07762501860829 16.0
84.8181678152721 17.0
85.5398131204383 18.0
86.13242181968373 19.0
90.30722966136861 20.0
174.08929075192606 21.0
180.23654348142597 22.0
191.91325527069034 23.0
196.9701447977257 24.0
199.00057586856192 25.0
328.3672141768464 26.0
328.49770597381297 27.0
338.0047131722596 28.0
360.12876244203426 29.0
375.89714089516286 30.0


==> data/BCG_ActiveSetQuadratic_Birkhoff.txt <==
time termination
22.68036926778308 1.0
24.383922843966104 2.0
24.552910772926708 3.0
25.97996588802946 4.0
26.26821932563747 5.0
215.99283336641955 6.0
229.37800470675688 7.0
244.6721096738783 8.0
244.79355641894327 9.0
286.8678821358945 10.0
579.1574398577784 11.0
663.2054369230116 12.0
688.7383737969124 13.0
700.353566623067 14.0
769.878087368372 15.0
1265.3603505389742 16.0
1314.854983835678 17.0
1332.6699404653805 18.0
1384.491182417238 19.0
1387.1922976895041 20.0
1782.4178068646522 21.0
2041.019267992673 22.0
2126.8024927171778 23.0
2299.5056683098323 24.0
2305.6136014633303 25.0
2316.9837789000335 26.0
2394.3301786012275 27.0
2457.188581316372 28.0
2558.9259529719156 29.0
2560.732687447999 30.0


==> data/BCG_ActiveSetQuadratic_Nuclear.txt <==
time termination
3600.0453998932494 0.0
3600.057899849951 0.0
3600.0602997671244 0.0
3600.086399718692 0.0
3600.0884997411003 0.0
3600.862966747028 0.0
3600.9010817362323 0.0
3600.9640553766035 0.0
3601.0855650852864 0.0
3601.099876763289 0.0
3601.295373723041 0.0
3601.3596007100164 0.0
3601.5198500235674 0.0
3601.6642871269332 0.0
3601.911418960711 0.0
3601.9386326088 0.0
3602.0510936255705 0.0
3602.1612845740883 0.0
3602.4863984731096 0.0
3602.598819576661 0.0
3602.6542531891546 0.0
3602.6892197352277 0.0
3602.806349688726 0.0
3602.8507282636556 0.0
3602.9388142536004 0.0
3603.0883466220835 0.0
3603.3409415442948 0.0
3603.371390061397 0.0
3603.6157919914876 0.0
3603.8837088118266 0.0


==> data/BCG_ActiveSetQuadratic_Simplex.txt <==
time termination
0.8672241755959373 1.0
1.0209489306271458 2.0
1.0414451711096637 3.0
1.1929818466168132 4.0
1.33998169937878 5.0
2.6952949291436967 6.0
3.0423506538222593 7.0
3.2348632222464593 8.0
3.2661790458464726 9.0
3.6496833007577063 10.0
6.1515362522743455 11.0
6.444931671953203 12.0
6.480686076376412 13.0
6.7125646716037055 14.0
6.90913215650566 15.0
6.981669403042894 16.0
7.48551155023763 17.0
7.575772807625468 18.0
8.694269205275683 19.0
8.807223408183974 20.0
13.697867965383077 21.0
15.298731843469309 22.0
15.359259903636843 23.0
15.792685287617566 24.0
15.796220517085562 25.0
33.120317851275544 26.0
33.49548820660976 27.0
33.98237330496385 28.0
34.92152227018825 29.0
35.14604870394483 30.0
36.8040349703658 31.0
37.75499192856032 32.0
40.68259373704958 33.0
40.90711870396785 34.0
41.72014039854064 35.0
129.90001577442084 36.0
142.54490220685074 37.0
195.8251318738861 38.0
195.97665099409454 39.0
214.8613478742334 40.0


==> data/BCG_ActiveSetQuadratic_Sparse.txt <==
time termination
2.8358924415952864 1.0
2.8462322066989043 2.0
3.19955805383636 3.0
3.5528726715545424 4.0
4.928937057118853 5.0
40.63923319589865 6.0
49.0062321726846 7.0
51.98701525757415 8.0
59.891643259773055 9.0
3601.928472578529 9.0
3605.2542817558524 9.0
3605.661478728674 9.0
3605.7752602579717 9.0
3605.849072928975 9.0
3605.976785302564 9.0
3614.5449280271796 9.0
3616.3798084028044 9.0
3616.8774503197474 9.0
3618.26538387651 9.0
3618.3243833067017 9.0
3631.6717181513814 9.0
3632.687080939112 9.0
3633.6758335742124 9.0
3635.1177010138804 9.0
3639.9453200298035 9.0
3729.697960139536 9.0
3739.0195052182944 9.0
3742.6386152217488 9.0
3743.2543037636183 9.0
3766.1959910038413 9.0
3866.3259936878067 9.0
3891.593015641307 9.0
3897.135619941254 9.0
3904.0954638559165 9.0
3912.5192606345113 9.0


==> data/BCG_ActiveSetQuadratic_Spectrahedron.txt <==
time termination
0.00926117291906059 1.0
0.010090389864055194 2.0
0.012230684678395942 3.0
0.019743668423483518 4.0
0.0424015754463698 5.0
0.04288447524747041 6.0
0.044764036830186704 7.0
0.09114913824950066 8.0
0.10322122779059173 9.0
0.10900259310417049 10.0
2.7609831609556466 11.0
2.8060610480580497 12.0
6.287634449492455 13.0
9.154855862553914 14.0
9.448691857421602 15.0
9.861556414948234 16.0
13.300850419700133 17.0
13.701131851509565 18.0
33.77894901290909 19.0
80.17783559406304 20.0
97.90824906398616 21.0
136.95422986768637 22.0
207.69523481237428 23.0
275.8397560331456 24.0
290.89891875139506 25.0
290.93731271903476 26.0
332.873578862808 27.0
419.8009082653719 28.0
430.51199013454624 29.0
456.8347078712077 30.0


==> data/BCG_Birkhoff.txt <==
time termination
26.999754957930275 1.0
27.62609256084472 2.0
28.565926221205622 3.0
29.733095481348695 4.0
38.68568107316195 5.0
189.9231769131972 6.0
199.8053699466229 7.0
200.64723554409855 8.0
206.60313151010152 9.0
206.8361917154918 10.0
586.2710611849698 11.0
595.4743372423578 12.0
717.0895283948181 13.0
720.7824977060883 14.0
1817.26462965906 15.0
1856.2305745843464 16.0
1875.8231572965058 17.0
1956.2113045751287 18.0
1958.2213196181253 19.0
2266.3727136362513 20.0
2371.6074113485265 21.0
2514.0565935665204 22.0
2708.4319544977266 23.0
2758.15458174789 24.0
3421.3539283290643 25.0
3503.984452284807 26.0
3587.327793153327 27.0
3611.588930882229 27.0
3653.965218730099 27.0


==> data/BCG_D-Criterion.txt <==
time termination
0.3327523084638342 1.0
0.3510364764057785 2.0
0.37349616048785306 3.0
0.37672626600750925 4.0
0.3844449085804704 5.0
5.570169315417894 6.0
6.870208716498358 7.0
7.023468558598408 8.0
7.865723173894413 9.0
8.034226768977277 10.0
16.17080222512434 11.0
21.61947515076312 12.0
23.425161921922456 13.0
24.267080179733536 14.0
25.09903695221507 15.0
26.17843139061514 16.0
43.983395977312796 17.0
44.49552925105615 18.0
45.476687725585656 19.0
63.08685230313115 20.0
68.06102068351633 21.0
119.18423909757978 22.0
125.31978612831271 23.0
125.6417803880637 24.0
130.12460902199066 25.0
165.03035079597572 26.0
170.44024256937692 27.0
184.07188798497236 28.0
214.23560994250582 29.0
220.0598098154477 30.0


==> data/BCG_Nuclear.txt <==
time termination
3600.0663489746803 0.0
3600.0686598309917 0.0
3600.1082714862837 0.0
3600.131467888047 0.0
3600.1713016584795 0.0
3600.8320406505877 0.0
3600.8338613674027 0.0
3601.2267821829455 0.0
3601.3015697707156 0.0
3601.433287528627 0.0
3601.505268991264 0.0
3601.6051297664926 0.0
3601.667731252702 0.0
3601.8335207109626 0.0
3601.9930617815116 0.0
3602.3106940435996 0.0
3602.4598690100847 0.0
3602.505216191896 0.0
3602.6215101949833 0.0
3603.0296105260277 0.0
3603.15136775328 0.0
3603.203727531942 0.0
3603.2736433873933 0.0
3603.4128737307483 0.0
3603.4160193375615 0.0
3603.493286982876 0.0
3603.5174309462072 0.0
3603.5756686331083 0.0
3603.722706680629 0.0
3603.7456706792004 0.0


==> data/BCG_Poisson.txt <==
time termination
0.650019799763303 1.0
0.6993779621664882 2.0
0.8172299211565366 3.0
0.892961413646203 4.0
0.9452131733656444 5.0
9.629975322070521 6.0
9.80641664952628 7.0
10.505869911401511 8.0
11.216158966372527 9.0
11.58577111109019 10.0
57.06341995170939 11.0
135.82600352172682 12.0
136.588549007575 13.0
151.33257929900563 14.0
153.5528998715283 15.0
656.8455273639216 16.0
789.737519264572 17.0
923.6823917403452 18.0
1245.7384282618257 19.0
1275.043797188148 20.0
2877.8512354615773 21.0
2944.191833268725 22.0
3464.9699821389763 23.0
3502.1814780063364 24.0
3549.7506695685734 25.0
3600.346682139189 25.0
3600.380035835472 25.0
3600.5343017610758 25.0
3600.6936087880804 25.0
3600.8301551468903 25.0


==> data/BCG_Simplex.txt <==
time termination
0.6388060538066405 1.0
0.7562394637344672 2.0
0.8226686943425896 3.0
0.8668008359330273 4.0
0.9112265598880724 5.0
0.9406949033320426 6.0
1.0910170290345924 7.0
1.2320867421630695 8.0
1.2723878104119488 9.0
1.6238658425206567 10.0
1.6770629891675144 11.0
2.200428627172177 12.0
2.215031530694505 13.0
2.418885069674311 14.0
2.6137376237857493 15.0
2.7408233744396155 16.0
2.75324878235848 17.0
2.877221919637504 18.0
3.1299279113674805 19.0
3.4389952829065384 20.0
3.8330517493393677 21.0
4.0638775946204175 22.0
4.3079390417090515 23.0
5.152655135053323 24.0
5.512936033537479 25.0
7.265254072346375 26.0
8.568729938467998 27.0
10.14189842943974 28.0
10.698657899799429 29.0
11.210442452277347 30.0
11.689574657707208 31.0
11.958809665540944 32.0
13.202813525557989 33.0
14.329547814983103 34.0
17.52790419352318 35.0
19.654265250804805 36.0
22.7963128838883 37.0
29.780446913296732 38.0
30.367395346233213 39.0
54.592458436889686 40.0


==> data/BCG_Sparse.txt <==
time termination
6.9512562770866415 1.0
7.147281774701277 2.0
8.739987807558954 3.0
9.480730794231329 4.0
14.946626770683544 5.0
64.16829231401404 6.0
79.05800092820492 7.0
83.2167887313811 8.0
108.9887176928597 9.0
376.9732809345235 10.0
3604.597905299905 10.0
3605.034177043387 10.0
3605.346671926396 10.0
3605.6902036660413 10.0
3606.272832104022 10.0
3612.550441649226 10.0
3614.61754802305 10.0
3616.9991873121126 10.0
3622.539317220484 10.0
3623.7546935795513 10.0
3630.2264199860856 10.0
3631.949801860729 10.0
3632.071146837376 10.0
3632.5844526074034 10.0
3636.1115427285026 10.0
3706.1947947820872 10.0
3708.7507520482154 10.0
3715.868787422986 10.0
3725.5247044418916 10.0
3728.2674310884713 10.0
3824.1238623413205 10.0
3833.4123054372008 10.0
3853.3132771080636 10.0
3856.8570124444304 10.0
3873.008493418154 10.0


==> data/BCG_Spectrahedron.txt <==
time termination
0.007585433118695972 1.0
0.008013470586630378 2.0
0.013063948451854657 3.0
0.017758542892164053 4.0
0.04852133146826798 5.0
0.06545646253708037 6.0
0.11964228277317468 7.0
0.15717674681289662 8.0
0.17572422955007116 9.0
0.18728539939067357 10.0
6.365877295427102 11.0
6.908811030920897 12.0
12.000055599441321 13.0
12.43209577654256 14.0
16.32481358639682 15.0
20.51540472128576 16.0
20.573130956189612 17.0
26.34712440431768 18.0
81.43071088614086 19.0
108.28595481414736 20.0
134.53107554963748 21.0
239.4155655744969 22.0
261.0260696079541 23.0
341.68120330185275 24.0
345.12233485769536 25.0
387.404440655717 26.0
442.2065594630043 27.0
768.930786687808 28.0
784.7040923181804 29.0
952.9744916485944 30.0


==> data/BDICG_A-Criterion.txt <==
time termination
0.1689142489786255 1.0
0.20915666337294825 2.0
0.24234027863248442 3.0
0.2521139227860454 4.0
0.36953650938194005 5.0
21.71140232906193 6.0
21.865666952414234 7.0
23.972578614610725 8.0
27.20563586965712 9.0
35.22807212799685 10.0
53.86509397205489 11.0
58.88982687132584 12.0
83.92823584546578 13.0
105.54143194211221 14.0
116.80914187338803 15.0
159.6472999231979 16.0
201.51069839694773 17.0
210.09768012018358 18.0
219.2470700663241 19.0
239.40501202076487 20.0
325.5498458399084 21.0
354.07796051233936 22.0
386.1075824822011 23.0
421.19691012865025 24.0
498.7072550088203 25.0
537.8167513237773 26.0
576.1601185848374 27.0
729.5276530523307 28.0
767.6400139844802 29.0
845.5524450638908 30.0


==> data/BDICG_Birkhoff.txt <==
time termination
38.77086125406016 1.0
58.150427103021556 2.0
61.76851368600163 3.0
71.7152283902418 4.0
114.16587103763295 5.0
562.813704146338 6.0
766.2173813799957 7.0
769.1941842631932 8.0
788.3458540179225 9.0
1087.6140406860827 10.0
1933.4225616753022 11.0
2542.2558706752193 12.0
3068.4415675720966 13.0
3286.852908587352 14.0
3602.664730929173 14.0
3608.7517934672082 14.0
3609.6611726753094 14.0
3611.039982842078 14.0
3611.1905799167243 14.0
3613.256353084057 14.0
3620.297426477285 14.0
3620.9076524462607 14.0
3621.4115676884394 14.0
3622.7449099750625 14.0
3623.2240802595034 14.0
3623.4574750765382 14.0
3627.3953809937884 14.0
3632.3134086498026 14.0
3639.465038681271 14.0
3643.1442795742605 14.0


==> data/BDICG_D-Criterion.txt <==
time termination
0.16754855870141716 1.0
0.1782608691121188 2.0
0.18396813609022344 3.0
0.19011795175450308 4.0
0.35259190132540974 5.0
17.67502727813796 6.0
18.805508211174843 7.0
23.239468965816652 8.0
24.422358278458017 9.0
26.559983131036475 10.0
73.64619911889899 11.0
84.29105021167423 12.0
85.75323402685251 13.0
86.59310843537335 14.0
88.4429724326086 15.0
93.50619215394207 16.0
132.26283160098004 17.0
172.22110077301303 18.0
192.28938602707368 19.0
238.71664241714603 20.0
339.6115171946595 21.0
405.78890145139815 22.0
435.21103920392886 23.0
436.8799351785407 24.0
439.5815231356085 25.0
625.1499085223495 26.0
675.5546714858174 27.0
692.3438978953268 28.0
862.4143568885197 29.0
863.2418524777764 30.0


==> data/BDICG_Poisson.txt <==
time termination
16.29581623545383 1.0
18.050008288981825 2.0
21.4917481396515 3.0
21.924828056868527 4.0
24.216404260059537 5.0
103.28121806912345 6.0
110.94949345830076 7.0
122.73223098651587 8.0
125.94780280389443 9.0
176.87681001864144 10.0
297.90021174427716 11.0
313.86074453781896 12.0
334.0888756581156 13.0
348.8107437991775 14.0
469.59712609375146 15.0
1783.0149899708204 16.0
1818.6219557464349 17.0
1900.432321439779 18.0
2499.292045273863 19.0
2548.114265966622 20.0
3600.1176669348793 20.0
3600.144566406413 20.0
3600.152201798122 20.0
3600.187655705443 20.0
3600.1898957275002 20.0
3600.1972456232124 20.0
3600.262936219917 20.0
3600.266761765426 20.0
3600.314262357817 20.0
3600.317784876888 20.0


==> data/BDICG_Simplex.txt <==
time termination
0.9991588678407404 1.0
1.6040802116381898 2.0
1.621493006010914 3.0
1.8493881339797822 4.0
1.8829840379421103 5.0
3.9900291955330642 6.0
4.282579597962467 7.0
4.330253150854331 8.0
4.617416709165848 9.0
4.783609366122388 10.0
6.89013965663906 11.0
6.90307376607403 12.0
6.974069325587281 13.0
7.160585535272416 14.0
7.697690384109528 15.0
8.1969380237553 16.0
8.315843401076272 17.0
8.586420197299526 18.0
9.888780473135478 19.0
10.950180075221013 20.0
12.129717483175343 21.0
12.444251898607366 22.0
13.41325971284818 23.0
13.660709062933321 24.0
15.138259773382778 25.0
23.01752444993272 26.0
28.30362544567649 27.0
28.97864882437052 28.0
31.97260307196239 29.0
34.5342667429297 30.0
35.6389779837969 31.0
35.68534670645388 32.0
37.33860565802707 33.0
42.05573883534579 34.0
46.70951466720878 35.0
93.30885109838171 36.0
108.33761672548697 37.0
109.76158760214904 38.0
127.08193206733614 39.0
142.48327561974386 40.0


==> data/BPCG_A-Criterion.txt <==
time termination
0.2490557753048217 1.0
0.2601708443998543 2.0
0.2833877250901047 3.0
0.34482560878069557 4.0
0.35933682208918816 5.0
32.7872543434289 6.0
36.700257393657076 7.0
36.909084307274185 8.0
41.28741583276031 9.0
42.61002973164217 10.0
101.32470306272698 11.0
109.24184079234261 12.0
116.65336574815476 13.0
117.21855910574465 14.0
133.45577226223054 15.0
193.23231248009878 16.0
220.21571987621866 17.0
223.9677365345955 18.0
276.9321562395578 19.0
289.96530344470693 20.0
472.66438385198205 21.0
480.688905385266 22.0
491.93200140158694 23.0
499.8342872899045 24.0
543.100949233043 25.0
550.4845408152016 26.0
662.0972228953661 27.0
851.4648876326639 28.0
963.3295448774561 29.0
999.5011717235783 30.0


==> data/BPCG_ActiveSetQuadratic_Birkhoff.txt <==
time termination
255.78369598829443 1.0
286.1112552554855 2.0
293.2511074358971 3.0
360.950587872123 4.0
391.6336821395727 5.0
3600.3362996196965 5.0
3600.361899566098 5.0
3600.3698991836554 5.0
3600.372398608619 5.0
3600.403099406163 5.0
3601.0362932633684 5.0
3601.0744927712585 5.0
3601.095494068028 5.0
3601.1452962073754 5.0
3601.20358860989 5.0
3603.910706783256 5.0
3604.0492089077993 5.0
3604.1991942722507 5.0
3604.4259109347727 5.0
3604.5482270227403 5.0
3606.438598316061 5.0
3606.814271103758 5.0
3607.024838627393 5.0
3607.638657390193 5.0
3608.175772509832 5.0
3611.1406419967075 5.0
3611.4850498805295 5.0
3612.226004314138 5.0
3612.4663005637967 5.0
3613.588930669331 5.0


==> data/BPCG_ActiveSetQuadratic_Nuclear.txt <==
time termination
3600.002499999939 0.0
3600.002799999924 0.0
3600.0028999999336 0.0
3600.0028999999336 0.0
3600.0031999999514 0.0
3600.1303996234765 0.0
3600.13859971081 0.0
3600.198299700431 0.0
3600.202299756445 0.0
3600.2040998668117 0.0
3600.2884992236923 0.0
3600.3093990105745 0.0
3600.316199733633 0.0
3600.3167992143535 0.0
3600.320199466875 0.0
3600.583698441638 0.0
3600.5839984909 0.0
3600.585098321016 0.0
3600.594698565376 0.0
3600.6319986737935 0.0
3600.7287986792453 0.0
3600.7667976679404 0.0
3600.7718960670154 0.0
3600.8013948517346 0.0
3600.806898143248 0.0
3600.8164958581697 0.0
3600.8795968307104 0.0
3600.904893543392 0.0
3600.9106960851577 0.0
3601.0504809298873 0.0


==> data/BPCG_ActiveSetQuadratic_Simplex.txt <==
time termination
3.421839147939947 1.0
4.314184288423629 2.0
5.07303217954703 3.0
5.096703899024365 4.0
6.068089880467371 5.0
14.589601405790793 6.0
14.996643272496094 7.0
16.551674302544917 8.0
16.603927281133164 9.0
16.638070706625946 10.0
26.545622138506175 11.0
26.73155663090192 12.0
31.145881819859753 13.0
31.69752460282568 14.0
33.61250001713766 15.0
33.71281348390583 16.0
34.5114851729368 17.0
34.718736549059805 18.0
35.344706583709375 19.0
37.74885078554313 20.0
52.928473718659774 21.0
55.478000983277155 22.0
57.362949724989505 23.0
69.59564440251009 24.0
70.181996750656 25.0
94.4695160154654 26.0
102.68064573389309 27.0
106.61203742534957 28.0
122.02363623956653 29.0
130.59625207085557 30.0
139.1772961338043 31.0
139.7455873263231 32.0
146.79980867590996 33.0
147.79560313629884 34.0
244.50602087948388 35.0
575.3730770731873 36.0
654.1657161768178 37.0
690.4252679033741 38.0
715.023993905523 39.0
734.6299121775119 40.0


==> data/BPCG_ActiveSetQuadratic_Sparse.txt <==
time termination
1.826751310523473 1.0
6.288589969335622 2.0
6.3174412969668685 3.0
9.175407551980683 4.0
15.959283107172208 5.0
27.461239076454895 6.0
106.2490099972922 7.0
125.00396819026776 8.0
165.92433274122476 9.0
276.2596002444918 10.0
325.791009873775 11.0
338.34890107095157 12.0
355.51323123915824 13.0
508.3932160630574 14.0
618.8447531480257 15.0
711.0436850280554 16.0
3042.725175184713 17.0
3605.352241860566 17.0
3606.2354203949203 17.0
3617.884296551695 17.0
3631.082152929803 17.0
3632.308171530495 17.0
3636.371110532955 17.0
3639.110141183452 17.0
3641.3725805938075 17.0
3693.6953151316557 17.0
3706.553131797399 17.0
3717.505330211551 17.0
3722.1397640017635 17.0
3749.847762643798 17.0
3836.491424148361 17.0
3841.4690543387655 17.0
3906.469102069131 17.0
3909.2461675892137 17.0
3914.3899882087167 17.0


==> data/BPCG_ActiveSetQuadratic_Spectrahedron.txt <==
time termination
0.005268563442232699 1.0
0.006572214009640032 2.0
0.009425785894903393 3.0
0.012629885886317638 4.0
0.02269802447269864 5.0
0.02455294757644988 6.0
0.031383476097056606 7.0
0.03741875874025391 8.0
0.038595138867538736 9.0
0.09904074926944006 10.0
1.2279182442899437 11.0
2.427604329026021 12.0
4.620633217485516 13.0
8.197530704038137 14.0
8.544638357661242 15.0
10.462509983479574 16.0
11.302027260308558 17.0
50.89948212359487 18.0
71.90359884798681 19.0
180.37520428928366 20.0
396.4570695030398 21.0
810.5048236806498 22.0
974.4549334315824 23.0
1007.7348294283562 24.0
1182.9729887721012 25.0
1390.746431425526 26.0
1605.420725106402 27.0
1740.763578545494 28.0
2405.380850552805 29.0
3600.2698372052773 29.0


==> data/BPCG_Birkhoff.txt <==
time termination
557.1180422161943 1.0
605.6276888771209 2.0
640.9347908698794 3.0
990.9733204149633 4.0
1040.3473396686265 5.0
3600.4882113678814 5.0
3600.4886151160235 5.0
3600.53022592986 5.0
3600.5369327738476 5.0
3600.5496307306066 5.0
3601.9440413021794 5.0
3601.9469257034275 5.0
3601.9738382647656 5.0
3602.101406616795 5.0
3602.2414547678877 5.0
3607.9165150980475 5.0
3608.116042284883 5.0
3608.1503795843846 5.0
3608.7405643465027 5.0
3608.8549103762616 5.0
3612.5839529218115 5.0
3612.6002735955794 5.0
3612.769324784062 5.0
3613.169897766617 5.0
3616.726906653712 5.0
3621.585049004506 5.0
3622.483082394022 5.0
3622.4845209676782 5.0
3624.095590148205 5.0
3624.142924939404 5.0


==> data/BPCG_D-Criterion.txt <==
time termination
0.15979044213290705 1.0
0.17597639948088206 2.0
0.1862845124546939 3.0
0.1947462597909031 4.0
0.22242633139501078 5.0
13.758783978244246 6.0
21.36857360840046 7.0
24.35111317077557 8.0
25.442100641288935 9.0
41.075539315439435 10.0
55.488942115626045 11.0
85.78947801387736 12.0
96.73709124196876 13.0
99.82908631915684 14.0
100.3107596171722 15.0
149.92850423442772 16.0
217.59436308188162 17.0
234.71911096892467 18.0
236.4432587756775 19.0
268.2000857079437 20.0
324.2826125885489 21.0
434.27062048106393 22.0
483.28680029155663 23.0
502.5104491229467 24.0
567.1005565112943 25.0
778.3059943914835 26.0
823.598802951838 27.0
915.7289723965589 28.0
971.4247720177062 29.0
977.963546019445 30.0


==> data/BPCG_Nuclear.txt <==
time termination
10.606263482512789 1.0
10.797458385358674 2.0
15.021570081084384 3.0
15.470463989560852 4.0
17.661106476049245 5.0
3600.519280215588 5.0
3600.5585749113084 5.0
3600.578133367489 5.0
3600.603183035831 5.0
3600.604683960231 5.0
3600.756054266436 5.0
3600.807226760681 5.0
3600.818178366619 5.0
3600.83826125946 5.0
3601.2591200119004 5.0
3601.3444057735687 5.0
3601.3832837927407 5.0
3601.3877878893463 5.0
3601.696045284835 5.0
3601.7795802662677 5.0
3601.903100541624 5.0
3601.910289362044 5.0
3602.1767754979455 5.0
3602.2121844371736 5.0
3602.297717715195 5.0
3602.302262662174 5.0
3602.3235665423367 5.0
3602.426688848186 5.0
3602.530350871957 5.0
3602.976599617976 5.0


==> data/BPCG_Poisson.txt <==
time termination
2.6122722685797184 1.0
2.686636058131851 2.0
2.8995046320786644 3.0
2.929379237749536 4.0
3.337062406230685 5.0
39.52668954517761 6.0
40.73761661466664 7.0
48.360826781173486 8.0
49.59426707447321 9.0
51.703160490985574 10.0
248.31539334540344 11.0
283.09531092028993 12.0
285.9686354344788 13.0
365.15934500768617 14.0
374.0020116297959 15.0
1502.187252695956 16.0
1825.9005621209405 17.0
1859.030128325921 18.0
1945.4415946569486 19.0
2230.667618411958 20.0
3600.188568049676 20.0
3600.231009618371 20.0
3600.239721218145 20.0
3600.2665070228036 20.0
3600.2789055168787 20.0
3600.3403266094006 20.0
3600.3477184033673 20.0
3600.3687618035115 20.0
3600.401458060517 20.0
3600.463576191603 20.0


==> data/BPCG_Simplex.txt <==
time termination
1.876277720347745 1.0
2.277365736300621 2.0
3.25943934997371 3.0
3.9891299720899047 4.0
6.983113329451065 5.0
7.3392068409252875 6.0
10.203785600400431 7.0
11.426792280649419 8.0
11.430766029821651 9.0
11.465365136706305 10.0
12.02090347856048 11.0
12.035857612832523 12.0
12.746616727331366 13.0
13.363868120028771 14.0
14.715837763174001 15.0
15.293719446826394 16.0
15.723455018835345 17.0
16.367428121081144 18.0
18.939450308744085 19.0
25.32927900458079 20.0
43.99559521735963 21.0
44.43046053500686 22.0
46.24433113892955 23.0
49.75822902405783 24.0
50.826884253879385 25.0
54.311414722384974 26.0
54.90350474587555 27.0
56.8940731357899 28.0
59.30161040276275 29.0
59.47806785566433 30.0
75.49708193438937 31.0
84.41057355665433 32.0
89.4106169551529 33.0
98.39893138185757 34.0
101.06568792382383 35.0
182.57486356584562 36.0
187.2419802913062 37.0
214.1526567763785 38.0
269.060742019861 39.0
311.5349547140103 40.0


==> data/BPCG_Sparse.txt <==
time termination
1.7592004153087522 1.0
5.1043527436668334 2.0
5.824863960417955 3.0
8.452178231910986 4.0
13.217327540877317 5.0
23.128802079331603 6.0
87.8211883443576 7.0
110.81382977983253 8.0
147.6787655172032 9.0
220.9583989910693 10.0
286.1468552681988 11.0
290.4469555789935 12.0
310.97176823208457 13.0
420.1043652363055 14.0
540.9525454038891 15.0
651.253942868226 16.0
3061.809051995871 17.0
3605.770405958345 17.0
3607.361943740286 17.0
3615.0896466871022 17.0
3627.0712524955225 17.0
3630.6983517216336 17.0
3633.2290317279744 17.0
3635.036504238159 17.0
3639.6002264257127 17.0
3693.7962889295572 17.0
3703.956541981677 17.0
3704.4565019474494 17.0
3708.6675118058843 17.0
3726.092935499672 17.0
3757.7287126813694 17.0
3778.820927889257 17.0
3817.46085457914 17.0
3817.5501480661196 17.0
3845.616327479074 17.0


==> data/BPCG_Spectrahedron.txt <==
time termination
0.006371612723534703 1.0
0.0064229996970919245 2.0
0.009462333988571325 3.0
0.011703314622435679 4.0
0.059939089274244406 5.0
0.0823249826786383 6.0
0.08877730119718352 7.0
0.09628709453074102 8.0
0.0994829452068009 9.0
0.1140020831005828 10.0
2.1572378873186193 11.0
3.629110971886462 12.0
9.250741886891378 13.0
15.145445773991895 14.0
17.238899461828414 15.0
23.99641021778078 16.0
24.937599905373855 17.0
154.327532025563 18.0
201.23787428016558 19.0
378.9135395216867 20.0
703.6518385959464 21.0
1743.319659290749 22.0
1745.4642218830754 23.0
1807.143399738603 24.0
2529.1666849812987 25.0
2556.6887223231806 26.0
3156.8566989055817 27.0
3274.761174619553 28.0
3404.873776734791 29.0
3600.506473312235 29.0


==> data/DICG_A-Criterion.txt <==
time termination
0.16248094040548788 1.0
0.22308397610751562 2.0
0.2245298898767587 3.0
0.2581469406746486 4.0
0.3844796642301429 5.0
13.784670162063488 6.0
14.010944384653868 7.0
19.777942457013836 8.0
23.575314667993474 9.0
31.255518909070787 10.0
59.13538401008319 11.0
92.35612506524124 12.0
101.0246085258804 13.0
104.35180706033357 14.0
106.4316949143235 15.0
144.22528754711425 16.0
172.3544571782111 17.0
179.22395265346339 18.0
189.55285393708908 19.0
234.78625694395157 20.0
382.02898150635014 21.0
418.2201994484093 22.0
429.793151100434 23.0
463.5864131586186 24.0
504.72234712573425 25.0
633.7138721500479 26.0
680.032672898469 27.0
696.6638094610648 28.0
708.3524697585029 29.0
714.818570809445 30.0


==> data/DICG_Birkhoff.txt <==
time termination
32.01261872947935 1.0
49.113209443509845 2.0
58.50747126511526 3.0
61.29256244133406 4.0
96.22208441623535 5.0
461.59311187658824 6.0
587.4078359395285 7.0
646.7061774642101 8.0
675.6390031302129 9.0
677.9415454156297 10.0
1385.80373445082 11.0
1927.074554194185 12.0
2285.8166730414428 13.0
2430.080555170178 14.0
2991.695929868636 15.0
3607.7141577603256 15.0
3608.819949922146 15.0
3608.952316023372 15.0
3609.0584704082758 15.0
3609.3716686608477 15.0
3615.3302675467753 15.0
3616.4227990477957 15.0
3616.7755665645077 15.0
3617.343711937296 15.0
3619.7225659295264 15.0
3629.3033032960284 15.0
3632.034250139822 15.0
3638.0094075961824 15.0
3638.37183233156 15.0
3638.754869121725 15.0


==> data/DICG_D-Criterion.txt <==
time termination
0.14985575933498163 1.0
0.15817648970297937 2.0
0.16678798448189935 3.0
0.17669929158489395 4.0
0.3820302969927818 5.0
14.616144718137283 6.0
15.921587637021798 7.0
18.710732628322116 8.0
18.752956441343535 9.0
21.85851605672987 10.0
65.26500985130103 11.0
69.8821045519421 12.0
70.08370971101665 13.0
83.0678242748532 14.0
83.63260007714575 15.0
178.28189205856478 16.0
183.20707937863992 17.0
185.7411303819341 18.0
234.24612075402973 19.0
243.68913406185695 20.0
419.9832430047119 21.0
443.87507413796635 22.0
450.0871322962581 23.0
456.9395590809875 24.0
460.6717499586725 25.0
678.5147406093806 26.0
732.8048862551717 27.0
733.6278426643079 28.0
785.0358052185204 29.0
809.6578873891652 30.0


==> data/DICG_Poisson.txt <==
time termination
12.573584619166532 1.0
13.19550921279685 2.0
14.125795274210535 3.0
15.215757072334785 4.0
16.57025490837422 5.0
71.66916430082966 6.0
75.95763724001853 7.0
94.5368988690831 8.0
98.32609662458808 9.0
114.06097739090971 10.0
263.72310037056565 11.0
265.4176151742096 12.0
292.95537494126097 13.0
297.78583399862725 14.0
381.1853499001584 15.0
1573.0971105449403 16.0
1604.9265859290745 17.0
1686.3400513069053 18.0
2157.9155641059415 19.0
2178.2373218718353 20.0
3600.1338578804844 20.0
3600.141435353695 20.0
3600.1639736958214 20.0
3600.1845317505663 20.0
3600.198512512801 20.0
3600.2360987408847 20.0
3600.2424726613285 20.0
3600.2588122650736 20.0
3600.2647048128683 20.0
3600.269203656563 20.0


==> data/DICG_Simplex.txt <==
time termination
2.0519501326616987 1.0
2.2880694324985638 2.0
2.422657301152145 3.0
2.775867003443258 4.0
2.9674345283271237 5.0
4.519904087836499 6.0
4.8924593607158435 7.0
4.988638709225355 8.0
5.139318268258996 9.0
5.15474038513142 10.0
6.924421749623472 11.0
7.315396141469474 12.0
7.519991208811081 13.0
7.524906072118499 14.0
7.894511471163918 15.0
8.423393334405965 16.0
8.792310176806078 17.0
8.975643933652528 18.0
10.30136312585159 19.0
13.401957043212924 20.0
13.639260445982323 21.0
14.182929788496315 22.0
14.451889793019973 23.0
15.52875352308019 24.0
15.633136560171462 25.0
25.37427734285758 26.0
29.148091797770913 27.0
29.85295194883606 28.0
32.06028359666252 29.0
35.096885886658605 30.0
35.22819161237728 31.0
36.19779033718979 32.0
39.806869674242144 33.0
43.029848381644754 34.0
47.451255495290276 35.0
95.92299113980087 36.0
104.14822671819547 37.0
108.14935299788566 38.0
116.50988984936377 39.0
126.23560872552088 40.0


==> data/LazyAway_A-Criterion.txt <==
time termination
0.23747137516013517 1.0
0.3960865003655587 2.0
0.541072599011954 3.0
0.5754685251527911 4.0
0.6005751793407443 5.0
18.95646776230246 6.0
22.246836796393612 7.0
25.14397366267524 8.0
28.482784329725725 9.0
32.88514004075545 10.0
62.47711631606942 11.0
78.04247130831246 12.0
78.58716497074961 13.0
83.35878751409852 14.0
88.92101135058272 15.0
125.13262739191916 16.0
148.02219095616445 17.0
155.73303211403717 18.0
241.11835707962376 19.0
249.919103747817 20.0
316.3645689213983 21.0
343.48752509434223 22.0
420.85694634217555 23.0
471.7698286339481 24.0
528.0959591559593 25.0
580.5301669378712 26.0
606.7464963706474 27.0
687.6074512528704 28.0
831.259111024164 29.0
847.5914377457461 30.0


==> data/LazyAway_Birkhoff.txt <==
time termination
334.79562605455016 1.0
395.3419976742433 2.0
425.21990489101205 3.0
428.4046042589363 4.0
431.05341057441007 5.0
1353.2747908309436 6.0
1414.5322578288242 7.0
1471.669043380266 8.0
1625.376793969327 9.0
2724.751530640196 10.0
3602.02226182866 10.0
3602.0454650024876 10.0
3602.1035562845923 10.0
3602.2383054702746 10.0
3602.2980725359007 10.0
3610.279955694975 10.0
3610.9101554377235 10.0
3611.0601146438485 10.0
3611.5198149283397 10.0
3611.592918579368 10.0
3611.9415057705337 10.0
3613.4478869533186 10.0
3613.9126881780608 10.0
3615.4027346273665 10.0
3615.537836153141 10.0
3615.5770812331243 10.0
3617.175838175237 10.0
3618.2290975788696 10.0
3620.4892909192176 10.0
3621.318749635751 10.0


==> data/LazyAway_D-Criterion.txt <==
time termination
0.23509138226455728 1.0
0.25335405808853095 2.0
0.26861627848904046 3.0
0.27870559672263684 4.0
0.3097719888794659 5.0
13.280195839864763 6.0
15.043826663977054 7.0
17.498271881548526 8.0
22.660043198541874 9.0
28.725850048634253 10.0
51.42332867126295 11.0
56.53671142923307 12.0
59.32544934707953 13.0
73.01259335804775 14.0
78.86751969321138 15.0
122.97244790501496 16.0
204.19582336553492 17.0
204.30528301194894 18.0
206.88474980801305 19.0
214.12155971797856 20.0
361.2396275301465 21.0
446.791280601847 22.0
451.88961492254015 23.0
462.58069659962894 24.0
465.345358021473 25.0
533.1443057107433 26.0
603.8171325260016 27.0
631.9448473698837 28.0
633.3893323240048 29.0
718.7795969962284 30.0


==> data/LazyAway_Nuclear.txt <==
time termination
3600.0081546537544 0.0
3600.008292871675 0.0
3600.0083942067763 0.0
3600.008413415679 0.0
3600.00850634748 0.0
3600.2027128242685 0.0
3600.2142803293455 0.0
3600.23754655464 0.0
3600.2391634374076 0.0
3600.254033494576 0.0
3600.392634749116 0.0
3600.4123447354573 0.0
3600.4369505287677 0.0
3600.4442577087125 0.0
3600.484211211478 0.0
3600.7324010223233 0.0
3600.7340955270743 0.0
3600.7822782454045 0.0
3600.7882552666906 0.0
3600.788626780143 0.0
3601.180522119797 0.0
3601.255559407408 0.0
3601.2570021493275 0.0
3601.336370401171 0.0
3601.3847656587773 0.0
3601.492953154788 0.0
3601.501581692767 0.0
3601.544027276542 0.0
3601.6125173740547 0.0
3601.615375170916 0.0


==> data/LazyAway_Poisson.txt <==
time termination
1.339000451795282 1.0
1.4084034125610327 2.0
1.6174031391929957 3.0
1.6890227466612457 4.0
1.962606510064338 5.0
53.73510431404041 6.0
55.77750809310938 7.0
68.48386785307328 8.0
70.28364438348841 9.0
89.17206346544927 10.0
449.99159240573056 11.0
487.08228539417763 12.0
495.0421582959311 13.0
513.2202742732684 14.0
530.2299001856929 15.0
3401.4961310975195 16.0
3489.522664500102 17.0
3518.149903199001 18.0
3600.09578257285 18.0
3600.124183144784 18.0
3600.1496502938066 18.0
3600.1555848162834 18.0
3600.173371127179 18.0
3600.192540669355 18.0
3600.221007404897 18.0
3600.236724206156 18.0
3600.3024685911705 18.0
3600.3111989776585 18.0
3600.3129984097613 18.0
3600.318248025855 18.0


==> data/LazyAway_Simplex.txt <==
time termination
4.317133127566455 1.0
4.550880675665919 2.0
4.9517888119293305 3.0
5.626543507370346 4.0
6.685889124966193 5.0
12.262053115600077 6.0
18.57557048557553 7.0
19.18175973545033 8.0
21.094381478554382 9.0
22.97121611627677 10.0
28.68355437349437 11.0
29.378715128738897 12.0
31.502911660937137 13.0
34.15718838007218 14.0
34.639160788856465 15.0
35.89227752870938 16.0
38.27707905240161 17.0
39.91096515648353 18.0
41.559994913822536 19.0
53.51801512564659 20.0
57.58383381140855 21.0
64.11799997105274 22.0
65.15115333092399 23.0
65.96784563388212 24.0
74.82689261688392 25.0
121.91407792226235 26.0
141.5275434833034 27.0
151.46991159223492 28.0
161.03566776001577 29.0
161.09100727700175 30.0
176.5834770438043 31.0
177.23493766710249 32.0
183.82769997963737 33.0
207.45553932684368 34.0
220.25949911033862 35.0
482.95585344124225 36.0
535.5191676782576 37.0
537.2477242551247 38.0
638.2039840572621 39.0
673.3532081491071 40.0


==> data/LazyAway_Sparse.txt <==
time termination
1.6069489458358426 1.0
1.8567214943881023 2.0
2.4999920532061353 3.0
2.8473973307870803 4.0
3.2277659486092256 5.0
46.86040216704028 6.0
54.61780436846222 7.0
56.74251022306542 8.0
57.8794244255225 9.0
58.58515398570054 10.0
104.6285419716394 11.0
105.3464847431333 12.0
105.6244610235733 13.0
113.81838047553292 14.0
194.4745974492596 15.0
307.8127034196482 16.0
313.4370826073671 17.0
314.2578654525196 18.0
319.49012989390695 19.0
323.93112050781144 20.0
1004.0792921739727 21.0
1062.5159185631592 22.0
1073.4229784672339 23.0
1323.509282712059 24.0
1343.388506621923 25.0
2850.3924838725343 26.0
2983.3138680804977 27.0
3216.1105677619 28.0
3595.175140471574 29.0
3700.9685407918673 29.0
3844.3336388628504 29.0
3886.6247961898775 29.0
3892.2240388737923 29.0
3897.8340599882245 29.0
3907.603578183942 29.0


==> data/LazyAway_Spectrahedron.txt <==
time termination
0.00869639397782529 1.0
0.008775315690181307 2.0
0.0113223893784975 3.0
0.014935381591237862 4.0
0.04134412251889197 5.0
0.04567147120396209 6.0
0.050520907543207594 7.0
0.08085423779496459 8.0
0.08869211665158616 9.0
0.10159694859420143 10.0
0.7101091010237333 11.0
0.7700401281553662 12.0
1.94676925977567 13.0
3.173141373916927 14.0
4.666755894417441 15.0
6.313482953653068 16.0
9.304115072696325 17.0
17.319007223420417 18.0
342.94864390713303 19.0
676.3688232226829 20.0
683.2305500153603 21.0
711.5089623051131 22.0
725.5995637279393 23.0
766.6834235613104 24.0
789.7994610193509 25.0
900.3309618902465 26.0
1500.2870307706557 27.0
1693.9172530455533 28.0
1863.4455672708273 29.0
3081.3651947189746 30.0


==> data/LazyBCG_A-Criterion.txt <==
time termination
0.15586050798455475 1.0
0.16056552995341722 2.0
0.3210101836218626 3.0
0.32724980290823513 4.0
0.33504188339318164 5.0
3.7502122914263225 6.0
4.456086476666019 7.0
4.708823322400065 8.0
6.002259779027286 9.0
6.3546934766005165 10.0
12.444285172089623 11.0
13.121265527719627 12.0
17.58540764725505 13.0
20.596946305313352 14.0
21.92531523044445 15.0
26.31966427767849 16.0
53.18160967950003 17.0
53.68202710237296 18.0
57.04678890766212 19.0
57.81593297619354 20.0
89.8995985932526 21.0
92.81847955392315 22.0
107.55596945942257 23.0
112.80745139541706 24.0
114.12234516387629 25.0
118.173142566005 26.0
120.18077680304883 27.0
157.591871625853 28.0
214.986663723504 29.0
229.716663507746 30.0


==> data/LazyBCG_Birkhoff.txt <==
time termination
26.700828956382907 1.0
26.76756478809526 2.0
27.95979038533694 3.0
28.091410464187106 4.0
29.609863273752506 5.0
189.83429787569338 6.0
198.03054735538302 7.0
199.12529043992086 8.0
205.99894867226274 9.0
206.40717517100512 10.0
586.1186767400944 11.0
598.6735656421057 12.0
651.6903732752394 13.0
716.6460930290446 14.0
718.1273302661514 15.0
1813.769874365923 16.0
1859.5630325525083 17.0
1870.3694738680508 18.0
1952.792068391693 19.0
1969.31212607839 20.0
2263.374804651515 21.0
2351.128283872758 22.0
2533.734006140841 23.0
2675.6876078113455 24.0
2743.2748997800836 25.0
3298.647372436679 26.0
3366.9693755065423 27.0
3450.0348541616977 28.0
3600.902098225389 28.0
3608.206591135076 28.0


==> data/LazyBCG_D-Criterion.txt <==
time termination
0.31445620896571547 1.0
0.31913864250847124 2.0
0.34151866267782083 3.0
0.3475159756348831 4.0
0.3527682643590979 5.0
3.2345174331860385 6.0
3.6393775033373403 7.0
3.7680633662403222 8.0
3.8370870847221203 9.0
4.219488678286015 10.0
8.059133739727088 11.0
11.108161138267592 12.0
12.035385651033641 13.0
12.650822522678052 14.0
13.296468114385622 15.0
20.905664562953103 16.0
23.93344246279431 17.0
32.15969161834652 18.0
36.7579531855787 19.0
37.49311133048292 20.0
51.30771818770599 21.0
58.68691476361542 22.0
60.800537981427084 23.0
63.68841284783488 24.0
83.44098001348071 25.0
92.3853514639364 26.0
99.13632091303215 27.0
102.18110202443681 28.0
105.84420135215815 29.0
139.2802166300509 30.0


==> data/LazyBCG_Nuclear.txt <==
time termination
3600.068802671338 0.0
3600.073063132009 0.0
3600.0939241594665 0.0
3600.098494355922 0.0
3600.099248020586 0.0
3600.6363064538464 0.0
3600.636821891894 0.0
3600.757970527447 0.0
3601.0010572561596 0.0
3601.0729438000876 0.0
3601.4561786430795 0.0
3601.657556274467 0.0
3601.6634908456062 0.0
3601.98749273784 0.0
3602.1986150889097 0.0
3602.411737836785 0.0
3602.5416815389563 0.0
3602.6582997244377 0.0
3602.702066512876 0.0
3602.717470174202 0.0
3602.8955186218036 0.0
3603.090314060202 0.0
3603.1519734423714 0.0
3603.235254974901 0.0
3603.5152163535786 0.0
3603.546081844669 0.0
3603.5723607638456 0.0
3603.8226245489836 0.0
3603.823498525242 0.0
3604.049429843881 0.0


==> data/LazyBCG_Poisson.txt <==
time termination
0.6079989698798103 1.0
0.6611675414068217 2.0
0.761926802673679 3.0
0.8876505066493285 4.0
0.8900645587942655 5.0
9.052417994566428 6.0
9.070276314757892 7.0
11.24963726461726 8.0
11.956934431346486 9.0
12.406262970702997 10.0
57.61137723285924 11.0
135.09315354240553 12.0
136.89294457301008 13.0
152.02735863693974 14.0
161.13059590505944 15.0
623.6638642833999 16.0
757.9491535565951 17.0
979.2144425316386 18.0
1305.470449963159 19.0
1319.1512730463412 20.0
2860.733665593593 21.0
3143.2477416264333 22.0
3286.2967922456105 23.0
3397.775435249277 24.0
3600.3559252324526 24.0
3600.522526786834 24.0
3600.5543703578037 24.0
3600.5641021235233 24.0
3600.7091362472447 24.0
3600.82250097751 24.0


==> data/LazyBCG_Simplex.txt <==
time termination
0.44768193911421883 1.0
0.5730440427920125 2.0
0.6161805238659859 3.0
0.6582331891544322 4.0
0.6606686651954936 5.0
1.179372891919321 6.0
1.4016131287977722 7.0
1.4518104755540375 8.0
1.5257221854631604 9.0
1.5380587927325013 10.0
2.498269856848755 11.0
2.648516585520274 12.0
2.703031809944769 13.0
2.853866773793167 14.0
2.8914367680704105 15.0
2.9112705477208185 16.0
3.175623618083634 17.0
3.5584117662025436 18.0
3.9942828609372194 19.0
4.263079951224504 20.0
5.415182275248066 21.0
5.557404071788543 22.0
5.559540616648865 23.0
5.868678391769452 24.0
6.211140780244679 25.0
10.825800187709763 26.0
11.621910118426374 27.0
13.046667721225353 28.0
13.384957168442503 29.0
14.59218986295443 30.0
15.61628939013968 31.0
16.50036418584947 32.0
17.178487964307696 33.0
18.196765950079833 34.0
21.883237486622463 35.0
42.714665369288255 36.0
48.093899791443874 37.0
50.0566741629822 38.0
59.21462040571368 39.0
59.42890749191748 40.0


==> data/LazyBCG_Sparse.txt <==
time termination
7.739447214211133 1.0
7.783948931758653 2.0
9.494636399470078 3.0
10.299468294327538 4.0
16.162535485414793 5.0
68.95576648386964 6.0
85.81357559651126 7.0
90.97017541498477 8.0
117.8208285023676 9.0
400.95289698336063 10.0
3605.441370134019 10.0
3605.545525331799 10.0
3605.6480143788785 10.0
3605.809584604118 10.0
3606.2649077519995 10.0
3613.5094080685126 10.0
3615.3831083686423 10.0
3617.1143744770256 10.0
3617.9982926087396 10.0
3618.8158729967054 10.0
3631.630175822827 10.0
3631.7109522684127 10.0
3631.82556926582 10.0
3635.373768800988 10.0
3638.1655835923148 10.0
3719.8031671547583 10.0
3729.682636342127 10.0
3737.358540006352 10.0
3745.445104731193 10.0
3756.0494885916396 10.0
3828.0949254298744 10.0
3870.245898483458 10.0
3877.392408371585 10.0
3882.3046113701416 10.0
3904.1821306585725 10.0


==> data/LazyBCG_Spectrahedron.txt <==
time termination
0.007514167176889686 1.0
0.010569912039522844 2.0
0.014527415464172133 3.0
0.016649580801861408 4.0
0.05216476697145711 5.0
0.05684792981056486 6.0
0.05736258107545811 7.0
0.076713534014619 8.0
0.10682693999591364 9.0
0.17910749750082067 10.0
3.0410874052753165 11.0
3.2015799687685513 12.0
7.522055863035577 13.0
8.112359465877192 14.0
13.094075580668216 15.0
13.224908029317575 16.0
16.238747646491085 17.0
20.174507607896977 18.0
44.02309168026794 19.0
91.49912538773563 20.0
92.37826184533246 21.0
185.75757065935514 22.0
199.22502056262795 23.0
216.71275916757511 24.0
256.39763334734766 25.0
274.3315382607432 26.0
310.908148400095 27.0
474.7581606125333 28.0
525.5407205249583 29.0
594.4796328791324 30.0


==> data/LazyBPCG_A-Criterion.txt <==
time termination
0.22362692248994698 1.0
0.2530278074180823 2.0
0.3255449874756393 3.0
0.32929499906786974 4.0
0.481856897726868 5.0
16.869129137179566 6.0
17.115399268542042 7.0
17.599362435880515 8.0
20.118613196712086 9.0
26.338164880184564 10.0
39.819605864309025 11.0
41.74541330562938 12.0
62.9729793099768 13.0
63.874585687318756 14.0
67.41400796020964 15.0
104.96893208226477 16.0
138.04206852582433 17.0
157.66256236812507 18.0
165.60834567736276 19.0
179.03318313915014 20.0
180.69614454181746 21.0
190.65817134775807 22.0
300.00340157550363 23.0
339.1588336164335 24.0
365.5762143892478 25.0
381.2216853902349 26.0
395.5113005579469 27.0
455.80400425510976 28.0
548.7966821485666 29.0
578.1037843874201 30.0


==> data/LazyBPCG_Birkhoff.txt <==
time termination
369.0697106307849 1.0
392.84039551812236 2.0
420.99664487581884 3.0
470.32199027365414 4.0
475.69378220236734 5.0
2655.9148135225187 6.0
2685.334271994275 7.0
2852.304407322469 8.0
2903.7928635983294 9.0
2934.8940763405694 10.0
3502.5299871883117 11.0
3601.7957894210117 11.0
3601.8092232768754 11.0
3601.900383073107 11.0
3602.0935762898157 11.0
3606.956468641295 11.0
3607.0534342903634 11.0
3607.4789141138885 11.0
3607.847740006544 11.0
3608.760182925134 11.0
3611.7263627155844 11.0
3612.432403268594 11.0
3612.8176292031835 11.0
3613.714051446446 11.0
3613.7581550193718 11.0
3615.796654119409 11.0
3616.448873164037 11.0
3618.0127026456735 11.0
3618.151078778936 11.0
3620.9714068201943 11.0


==> data/LazyBPCG_D-Criterion.txt <==
time termination
0.20180678739693025 1.0
0.20438429782846423 2.0
0.21035163738701335 3.0
0.21650098208051816 4.0
0.21752741569814504 5.0
11.887918191961303 6.0
14.51530331971658 7.0
16.4559587245093 8.0
16.65576824306681 9.0
16.793661899337742 10.0
30.038417705723138 11.0
33.89270457843408 12.0
40.4242059305888 13.0
46.95324919231767 14.0
50.84533134132771 15.0
70.60773001013094 16.0
74.32907845056188 17.0
75.88941966611976 18.0
95.52349183708502 19.0
98.78391502276064 20.0
179.437614208436 21.0
210.16169538069173 22.0
234.99005741834412 23.0
240.23472573330326 24.0
301.5064250288917 25.0
387.32914933118525 26.0
417.81019796457076 27.0
436.7619309427465 28.0
445.1026319232968 29.0
445.2827425001231 30.0


==> data/LazyBPCG_Nuclear.txt <==
time termination
7.821242530732601 1.0
24.14422995427639 2.0
29.699041991465386 3.0
48.58450625530506 4.0
715.3767271158891 5.0
3600.3869874804636 5.0
3600.394155319372 5.0
3600.394269686804 5.0
3600.41445408354 5.0
3600.4219189556184 5.0
3600.7402995124617 5.0
3600.7593148120177 5.0
3600.7870373674814 5.0
3600.7951262548104 5.0
3600.826722009797 5.0
3601.5287414700924 5.0
3601.589000585988 5.0
3601.638697225424 5.0
3601.702817206935 5.0
3601.7418481730797 5.0
3602.330786805287 5.0
3602.3400565566562 5.0
3602.3556837430374 5.0
3602.3776103482155 5.0
3602.524320303714 5.0
3602.827085246017 5.0
3602.8863433786437 5.0
3603.0716626327835 5.0
3603.208890854455 5.0
3603.43578840632 5.0


==> data/LazyBPCG_Poisson.txt <==
time termination
1.204049705545915 1.0
1.3019717235270072 2.0
1.665286829353216 3.0
1.798900851171311 4.0
2.2379391558553072 5.0
28.218886985933665 6.0
32.089290333545726 7.0
34.163739855733304 8.0
35.07179370986039 9.0
46.97653899671135 10.0
307.17359034835266 11.0
337.0598360326744 12.0
358.5485743420276 13.0
379.33573387419034 14.0
386.26557927158467 15.0
1732.4229384087967 16.0
2156.9097218335323 17.0
2304.0157902476635 18.0
2327.185989582853 19.0
2599.4461075488634 20.0
3600.182555679659 20.0
3600.1887728166284 20.0
3600.1982699940304 20.0
3600.2040479893144 20.0
3600.21211090897 20.0
3600.26972841293 20.0
3600.281427950957 20.0
3600.2850905993673 20.0
3600.3163409225504 20.0
3600.336377331045 20.0


==> data/LazyBPCG_Simplex.txt <==
time termination
3.259019466458831 1.0
3.423238107158851 2.0
3.483627914088821 3.0
3.6582455111356555 4.0
4.4383308745138885 5.0
9.187584395764341 6.0
12.244937352667055 7.0
12.350649595917595 8.0
12.772898201093584 9.0
15.22185503964348 10.0
18.249664263030834 11.0
21.404773521902865 12.0
21.684029538859225 13.0
22.239589076167928 14.0
23.71093621215188 15.0
23.963270427946032 16.0
28.717058010358784 17.0
29.61727620702807 18.0
30.86055213967988 19.0
32.145469043844194 20.0
39.30934546420094 21.0
40.05781431349011 22.0
43.31316553072556 23.0
49.97394565374212 24.0
53.29025572229712 25.0
88.71665338690724 26.0
94.60924736978946 27.0
99.8354134059176 28.0
107.50936139006812 29.0
118.58118343827867 30.0
123.82453582205875 31.0
124.87204139892232 32.0
127.29403576538243 33.0
143.8235586855061 34.0
159.6917339122468 35.0
369.7292556494727 36.0
393.28010583568545 37.0
414.2289586372421 38.0
434.98466526815713 39.0
461.5549986819277 40.0


==> data/LazyBPCG_Sparse.txt <==
time termination
2.643303708511884 1.0
2.700878912020912 2.0
3.026668179045939 3.0
5.298086441920244 4.0
5.49990766186457 5.0
32.84747033379158 6.0
34.00670676690637 7.0
36.32897008159417 8.0
47.95581645637138 9.0
60.837891178129034 10.0
119.76984330805976 11.0
128.96859209734492 12.0
179.87639894651056 13.0
222.47167886706313 14.0
357.56818023277566 15.0
614.3981822234296 16.0
690.9835885193088 17.0
856.8986998770641 18.0
923.9672463475179 19.0
943.2633052167961 20.0
1633.8778106083735 21.0
1992.0824338712878 22.0
2863.0875877145154 23.0
3516.01849736412 24.0
3627.5814163898885 24.0
3678.8282051177407 24.0
3685.408450818429 24.0
3709.1916154992455 24.0
3721.2598665890155 24.0
3741.7944157694205 24.0
3842.8305423827283 24.0
3862.9747125697445 24.0
3865.4940535508126 24.0
3883.822743657678 24.0
3950.561429991238 24.0


==> data/LazyBPCG_Spectrahedron.txt <==
time termination
0.006729090056752929 1.0
0.007956353287009721 2.0
0.010730427910927043 3.0
0.013958080765716696 4.0
0.027352579014010336 5.0
0.03496044470423021 6.0
0.03627460687346806 7.0
0.04183356490389012 8.0
0.04723525864074518 9.0
0.04989295156469975 10.0
0.5710491044081001 11.0
0.6491713867992117 12.0
1.674817581391833 13.0
2.0928585025779927 14.0
3.3402550594330673 15.0
3.4316545460455368 16.0
3.682962003331803 17.0
20.534827588371645 18.0
21.993535035817548 19.0
112.64194753588211 20.0
122.69808132450264 21.0
132.58647914796327 22.0
497.81152117957987 23.0
504.5849684621752 24.0
838.7145031859599 25.0
918.9787373279851 26.0
976.2007820290332 27.0
1019.3467916609222 28.0
1166.2729476995635 29.0
1940.6635874921762 30.0


==> data/LazyPCG_A-Criterion.txt <==
time termination
0.2126458897971304 1.0
0.23729063126025318 2.0
0.29656618188388784 3.0
0.3036834136897968 4.0
0.3857388437909206 5.0
12.549644574225997 6.0
13.297276677671617 7.0
13.747724468824492 8.0
16.02286480509714 9.0
16.325383198496056 10.0
34.49857569511743 11.0
42.69721395468734 12.0
46.81750744011792 13.0
53.10930853363646 14.0
53.42711147483305 15.0
80.7872809965559 16.0
134.01872817292517 17.0
135.92469795054583 18.0
140.6252229452244 19.0
143.03131211237087 20.0
165.74530898766136 21.0
172.95156853989218 22.0
259.6548402835873 23.0
268.4025566977446 24.0
285.1511193850122 25.0
290.5998869592106 26.0
314.2669708466859 27.0
424.5060864899722 28.0
496.6535899222488 29.0
497.71987241236957 30.0


==> data/LazyPCG_Birkhoff.txt <==
time termination
396.59894990921777 1.0
398.7679463856017 2.0
403.55825126328205 3.0
425.9105328922777 4.0
431.5601471359016 5.0
2505.0241091174453 6.0
2603.5134784595107 7.0
2674.8720891879943 8.0
2699.9431050121793 9.0
3008.2274935345076 10.0
3601.6773965211914 10.0
3601.857710037497 10.0
3601.8949143725627 10.0
3601.9446358535565 10.0
3602.1860878100483 10.0
3606.089315913262 10.0
3606.145471301507 10.0
3606.4087383464266 10.0
3606.801996853955 10.0
3607.225294860455 10.0
3612.8435297672636 10.0
3613.3512384627147 10.0
3613.8265204874815 10.0
3614.0274111858957 10.0
3616.574192954483 10.0
3625.829100410009 10.0
3633.2353326256666 10.0
3637.787372709019 10.0
3637.940114173128 10.0
3643.366119786564 10.0


==> data/LazyPCG_D-Criterion.txt <==
time termination
0.16708900006312333 1.0
0.16845970775406238 2.0
0.16995628237547988 3.0
0.1818217953503003 4.0
0.19977332144417748 5.0
8.119922634586654 6.0
8.993835870971498 7.0
9.990945009355666 8.0
12.228296941226105 9.0
13.648859129215795 10.0
21.675614236330414 11.0
28.033086712372715 12.0
28.895291518516025 13.0
38.194570349483676 14.0
44.50508681876022 15.0
104.39235311067453 16.0
107.39650078333912 17.0
114.627486921897 18.0
115.80982163272617 19.0
122.98092226014495 20.0
170.6531836606941 21.0
171.0124691867088 22.0
254.40189379721602 23.0
255.4350698709285 24.0
259.22007013845115 25.0
295.58202639799583 26.0
302.1969018661496 27.0
315.3668053515313 28.0
328.42891604544326 29.0
470.0261503631089 30.0


==> data/LazyPCG_Nuclear.txt <==
time termination
3600.006627088065 0.0
3600.007005351682 0.0
3600.007138064981 0.0
3600.00716301576 0.0
3600.00722444451 0.0
3600.10520182282 0.0
3600.186564720616 0.0
3600.188252222705 0.0
3600.190394736759 0.0
3600.204147354623 0.0
3600.3527742183533 0.0
3600.3597976952315 0.0
3600.367287896663 0.0
3600.410401713794 0.0
3600.4136510276617 0.0
3600.627615070378 0.0
3600.672667531471 0.0
3600.688851607387 0.0
3600.7010406578183 0.0
3600.701051779754 0.0
3600.8800017942367 0.0
3600.9039225781444 0.0
3600.920181579043 0.0
3600.9621425093783 0.0
3600.9660409242374 0.0
3601.0697738180966 0.0
3601.1025422165403 0.0
3601.1076640729148 0.0
3601.14017205133 0.0
3601.16624321594 0.0


==> data/LazyPCG_Poisson.txt <==
time termination
1.1277979270150054 1.0
1.1430339797585574 2.0
1.1702822801639705 3.0
1.3179797437385754 4.0
1.72956283142446 5.0
30.8816743297165 6.0
31.609742208067814 7.0
33.5842442062011 8.0
44.56362436615894 9.0
58.091623841520104 10.0
235.10813965802345 11.0
241.97384195837893 12.0
349.22125851652663 13.0
438.10300408944005 14.0
488.23052112518934 15.0
1866.6835155096558 16.0
1983.9538305400936 17.0
2024.1412967077983 18.0
2335.2956186601323 19.0
3095.5539186948845 20.0
3600.149782831985 20.0
3600.168470095886 20.0
3600.192914445433 20.0
3600.215372540281 20.0
3600.227936009146 20.0
3600.316551688258 20.0
3600.3232761777595 20.0
3600.327786636242 20.0
3600.3350025418436 20.0
3600.4051082769465 20.0


==> data/LazyPCG_Simplex.txt <==
time termination
2.1724071483609007 1.0
2.5032560941063733 2.0
2.84888374330263 3.0
3.484388346324229 4.0
3.6497228479207147 5.0
7.2629354418838545 6.0
7.3137164766329 7.0
9.719125883734606 8.0
9.857758076659007 9.0
11.831740109775664 10.0
14.173777336222871 11.0
17.563305599362646 12.0
18.48822350619322 13.0
18.779749565075512 14.0
19.415721301837202 15.0
19.724081841236522 16.0
21.987112248865653 17.0
22.145630140111134 18.0
25.47343051504251 19.0
29.024753939472486 20.0
31.394543954959964 21.0
31.78098472055406 22.0
33.243324144607534 23.0
36.67584306573282 24.0
39.364671539055465 25.0
63.17372528097822 26.0
72.36430271552533 27.0
74.26798099071299 28.0
81.8206544764187 29.0
89.50083615361652 30.0
95.94457027292354 31.0
96.27646284771022 32.0
99.95036024852922 33.0
111.25683022212235 34.0
126.00608764332713 35.0
256.61942844868435 36.0
301.92717787793555 37.0
305.4378126649378 38.0
336.09676859496295 39.0
342.4529228531687 40.0


==> data/LazyPCG_Sparse.txt <==
time termination
3.4492707629512527 1.0
3.996359102843157 2.0
4.068482414086388 3.0
4.392422613184796 4.0
4.958473244728172 5.0
36.89603240041102 6.0
42.159603151024726 7.0
42.298309157507916 8.0
60.26379113445758 9.0
71.03877219047843 10.0
135.0459704687133 11.0
139.849759786764 12.0
151.85518875459047 13.0
159.9392494063622 14.0
280.3093438866653 15.0
376.589697701162 16.0
498.2084210932865 17.0
527.5255420566255 18.0
877.6993591091745 19.0
1105.2985549477562 20.0
1305.3600985069997 21.0
2248.829222554758 22.0
2402.4959440976295 23.0
3393.976768272803 24.0
3638.2742001490265 24.0
3672.6311165160573 24.0
3678.996774545769 24.0
3686.5778532756385 24.0
3696.8795774053174 24.0
3698.2882533834268 24.0
3700.627747551864 24.0
3700.9414966794434 24.0
3737.0406952934277 24.0
3739.525674045361 24.0
3811.4368417294386 24.0


==> data/LazyPCG_Spectrahedron.txt <==
time termination
0.007314519395141161 1.0
0.007553149554881067 2.0
0.010661056359663634 3.0
0.013308782937356156 4.0
0.033547968800779815 5.0
0.037508005649375065 6.0
0.04284526446621939 7.0
0.045407034647987565 8.0
0.06312674942295793 9.0
0.0721406950955179 10.0
1.2705738133809654 11.0
2.3770891994840473 12.0
2.5331929858337836 13.0
2.9995119851974934 14.0
5.8098668089318455 15.0
6.26683108759869 16.0
6.272702681268336 17.0
25.618228694917917 18.0
110.47906993555047 19.0
122.02915987533115 20.0
447.75126793841457 21.0
470.4796640847639 22.0
521.2721241054297 23.0
556.1803463648121 24.0
763.3189411413562 25.0
883.9631141198411 26.0
960.832061901854 27.0
1038.2358966124725 28.0
1225.9163296861573 29.0
2077.306140083242 30.0


==> data/Lazy_A-Criterion.txt <==
time termination
1016.2458409643182 1.0
1090.1461385321975 2.0
1148.1448367553771 3.0
1322.118492524918 4.0
1463.4288154475455 5.0
3600.0309922137335 5.0
3600.0330568157237 5.0
3600.0363021353924 5.0
3600.041467444711 5.0
3600.0441959086847 5.0
3600.07711100809 5.0
3600.0796389178836 5.0
3600.085726848849 5.0
3600.097091502555 5.0
3600.097262604486 5.0
3600.1201322451234 5.0
3600.1375617611707 5.0
3600.1456303309255 5.0
3600.150612060947 5.0
3600.153819761125 5.0
3600.2106820088875 5.0
3600.217769100859 5.0
3600.236677791776 5.0
3600.243281679012 5.0
3600.2539250297914 5.0
3600.318272963423 5.0
3600.3470004418914 5.0
3600.3483121501085 5.0
3600.358105099412 5.0
3600.3636305299988 5.0


==> data/Lazy_Birkhoff.txt <==
time termination
3600.036434086528 0.0
3600.0445604609627 0.0
3600.0452136060057 0.0
3600.051002694367 0.0
3600.0546360469616 0.0
3600.310952189704 0.0
3600.327993268737 0.0
3600.3319531861675 0.0
3600.337087110417 0.0
3600.359424470777 0.0
3600.8249476636975 0.0
3600.871645208329 0.0
3600.87501088647 0.0
3600.8887607646298 0.0
3601.0646709434664 0.0
3602.5661263092757 0.0
3603.116412752655 0.0
3603.298622755188 0.0
3603.524400903332 0.0
3603.587148334269 0.0
3603.831070938212 0.0
3603.840861306742 0.0
3604.1877685859436 0.0
3604.3306662223517 0.0
3605.762417369237 0.0
3609.5419545155187 0.0
3613.640746335561 0.0
3614.7308557179713 0.0
3614.9092389886696 0.0
3615.929973321238 0.0


==> data/Lazy_D-Criterion.txt <==
time termination
3387.914333562144 1.0
3600.0043081913914 1.0
3600.0049541236763 1.0
3600.0050840161016 1.0
3600.0057111562764 1.0
3600.021964222744 1.0
3600.023916365955 1.0
3600.0278493254236 1.0
3600.0337649132475 1.0
3600.0496121517713 1.0
3600.0727407155555 1.0
3600.078896542507 1.0
3600.0789875718083 1.0
3600.12809456696 1.0
3600.1351161460407 1.0
3600.140762497847 1.0
3600.14889612286 1.0
3600.1547202623246 1.0
3600.162445693444 1.0
3600.238819915597 1.0
3600.248728341691 1.0
3600.255365265959 1.0
3600.262525620966 1.0
3600.297851117436 1.0
3600.3016673138522 1.0
3600.3315092346334 1.0
3600.3440829338433 1.0
3600.3588934211148 1.0
3600.4272664233295 1.0
3600.6307788427175 1.0


==> data/Lazy_Nuclear.txt <==
time termination
57.385101133910084 1.0
62.188728205675844 2.0
86.95599858145088 3.0
96.31517470441014 4.0
464.83416250655523 5.0
3600.354689766624 5.0
3600.380839149565 5.0
3600.4492434131494 5.0
3600.474036943764 5.0
3600.4759520664993 5.0
3600.505621757832 5.0
3600.5914320330944 5.0
3600.649025650362 5.0
3600.7039961000905 5.0
3600.753071558854 5.0
3600.8632643542705 5.0
3600.9451473578615 5.0
3600.9709272284604 5.0
3601.0095409036503 5.0
3601.1325782588056 5.0
3601.18049424408 5.0
3601.2138962422296 5.0
3601.2561646439854 5.0
3601.288871732872 5.0
3601.326311655946 5.0
3601.5024921058707 5.0
3601.548806494687 5.0
3601.550105306618 5.0
3601.6098583255466 5.0
3601.6245338776066 5.0


==> data/Lazy_Poisson.txt <==
time termination
3600.0076089136064 0.0
3600.0079626656598 0.0
3600.008096752006 0.0
3600.008209156125 0.0
3600.011547176106 0.0
3600.017965790448 0.0
3600.018316107885 0.0
3600.0194191178816 0.0
3600.0205871668195 0.0
3600.0246973660373 0.0
3600.051345598627 0.0
3600.053974351706 0.0
3600.0550537647705 0.0
3600.0630880198732 0.0
3600.066784060138 0.0
3600.155045426103 0.0
3600.1633355721415 0.0
3600.164431139213 0.0
3600.173909567762 0.0
3600.1741848892334 0.0
3600.2607771858147 0.0
3600.2769021837976 0.0
3600.2953953071374 0.0
3600.311757534256 0.0
3600.4817436023163 0.0
3600.497479189269 0.0
3600.499397024482 0.0
3600.5145037220245 0.0
3600.530521714736 0.0
3600.812952050827 0.0


==> data/Lazy_Simplex.txt <==
time termination
3261.2186535269598 1.0
3600.0073152721443 1.0
3600.007448793007 1.0
3600.0083041814382 1.0
3600.009050485372 1.0
3600.009423367766 1.0
3600.0107791043433 1.0
3600.0116739432406 1.0
3600.011937378589 1.0
3600.0130017105603 1.0
3600.0140014366366 1.0
3600.015516304476 1.0
3600.0168444547535 1.0
3600.0173021799196 1.0
3600.0177748823894 1.0
3600.0180337369466 1.0
3600.018529421548 1.0
3600.0186220693004 1.0
3600.018890899691 1.0
3600.018896138778 1.0
3600.0235193950793 1.0
3600.0237514263813 1.0
3600.0258960531687 1.0
3600.02613120943 1.0
3600.027298064128 1.0
3600.0366881146283 1.0
3600.0373720499206 1.0
3600.0430896080775 1.0
3600.045693816027 1.0
3600.048398936893 1.0
3600.054163863174 1.0
3600.0582846517023 1.0
3600.061094788824 1.0
3600.066557251497 1.0
3600.071663463175 1.0
3600.113638207158 1.0
3600.1267991183595 1.0
3600.128520972101 1.0
3600.1295797986304 1.0
3600.1432659061857 1.0


==> data/Lazy_Sparse.txt <==
time termination
0.9524518614968573 1.0
1.2509629117970587 2.0
1.8126584560895522 3.0
2.4927452917960413 4.0
3.2025816218747227 5.0
15.63067873085284 6.0
16.908694559767753 7.0
17.16413077119956 8.0
39.18075068324707 9.0
59.44407614975195 10.0
69.31453607275218 11.0
127.77760618947889 12.0
164.82101368397045 13.0
166.4546058382937 14.0
183.64876090480527 15.0
183.8618867959033 16.0
185.91010522556437 17.0
187.9329507674652 18.0
201.95696273415504 19.0
238.8767913179062 20.0
1002.0071172611241 21.0
1108.1326950525563 22.0
1111.8262463524698 23.0
1135.4556016361087 24.0
1172.7998520398578 25.0
3512.7655627564395 26.0
3623.9339086392097 26.0
3667.0863511286375 26.0
3674.3521557874874 26.0
3675.4429757653106 26.0
3736.286567473706 26.0
3738.8500688560844 26.0
3741.45585525467 26.0
3749.005110235103 26.0
3765.127765092502 26.0


==> data/Lazy_Spectrahedron.txt <==
time termination
0.006150192137245103 1.0
0.006277171002067705 2.0
0.007061746673352465 3.0
0.007983916692757331 4.0
0.04622022198902953 5.0
0.05165355667632654 6.0
0.058225088232872535 7.0
0.08908856808278132 8.0
0.11020174494919854 9.0
0.11292504491646338 10.0
1.666410122153834 11.0
1.686094659708512 12.0
2.5152352380852783 13.0
3.819825029005157 14.0
4.2392063771093405 15.0
7.805747338304014 16.0
9.100147535920284 17.0
116.00315736485948 18.0
138.87210119004507 19.0
446.0204685997313 20.0
462.8022189284815 21.0
694.6045999156368 22.0
1312.621023485702 23.0
2809.4091259586144 24.0
2912.8370165312504 25.0
3278.4021816079576 26.0
3398.5840096756224 27.0
3532.3785578941533 28.0
3600.487631087238 28.0
3600.656410939512 28.0


==> data/PCG_A-Criterion.txt <==
time termination
0.15257712537436308 1.0
0.21383984411320678 2.0
0.24511742213962262 3.0
0.2690929909672777 4.0
0.2901652138868309 5.0
18.398189334008265 6.0
22.776777351512262 7.0
26.946834455331917 8.0
30.56053958986863 9.0
33.103701212380905 10.0
79.1494698127219 11.0
81.19322766760652 12.0
84.8277458312598 13.0
85.05079144630378 14.0
93.10559125330829 15.0
197.0757254575303 16.0
200.1734096432437 17.0
204.7941290118602 18.0
206.52630403183048 19.0
237.9456221554094 20.0
374.7636131180382 21.0
391.31976730805246 22.0
400.73710419835356 23.0
466.2605784721431 24.0
478.9637021938729 25.0
752.7281721792415 26.0
769.3052111704013 27.0
794.5694914124849 28.0
794.836365946215 29.0
798.3528904739545 30.0


==> data/PCG_ActiveSetQuadratic_Birkhoff.txt <==
time termination
174.35121671504578 1.0
176.841388344469 2.0
185.449031283183 3.0
195.26761301343373 4.0
199.93553619747308 5.0
2212.0750792137906 6.0
2213.124617142371 7.0
2316.1592200269934 8.0
2482.661701286502 9.0
2549.2137172312864 10.0
3600.9966913292133 10.0
3601.1021902175585 10.0
3601.2130912941643 10.0
3601.242895643037 10.0
3601.344390871324 10.0
3605.1963033726192 10.0
3605.6617307878687 10.0
3605.679475752025 10.0
3605.9000031930063 10.0
3606.042332352763 10.0
3609.0875924469606 10.0
3609.5820682541284 10.0
3609.7008924517568 10.0
3609.770747188867 10.0
3611.1284606179747 10.0
3616.6043890826973 10.0
3617.9719930120054 10.0
3618.506179193452 10.0
3618.7576021775576 10.0
3620.2778705161654 10.0


==> data/PCG_ActiveSetQuadratic_Nuclear.txt <==
time termination
3600.0022999997504 0.0
3600.00239999983 0.0
3600.0024999998004 0.0
3600.002499999828 0.0
3600.002899999767 0.0
3600.074499864813 0.0
3600.0963993724117 0.0
3600.1127994421 0.0
3600.117499229232 0.0
3600.124799736479 0.0
3600.159098739558 0.0
3600.1692989299536 0.0
3600.1741978900136 0.0
3600.1804993454857 0.0
3600.18299902104 0.0
3600.2605960052833 0.0
3600.2966963312433 0.0
3600.370386504792 0.0
3600.4141930825817 0.0
3600.4504868567246 0.0
3600.4529909402304 0.0
3600.553291844683 0.0
3600.558886567127 0.0
3600.5603802800433 0.0
3600.57479493371 0.0
3600.607590250902 0.0
3600.62518523312 0.0
3600.6971857780154 0.0
3600.707182863064 0.0
3600.739581434836 0.0


==> data/PCG_ActiveSetQuadratic_Simplex.txt <==
time termination
4.0868989038785575 1.0
4.748983866808459 2.0
4.859099813656012 3.0
7.381364064740374 4.0
7.439993574556254 5.0
10.362692084451954 6.0
14.737806090576782 7.0
16.985384271580344 8.0
18.304706351345427 9.0
18.53506840709248 10.0
26.984115293024715 11.0
30.574363440775215 12.0
32.26726645943942 13.0
33.24590107666653 14.0
34.33436959294821 15.0
35.17575405107839 16.0
35.55000941027171 17.0
37.93430982528466 18.0
38.438452102035306 19.0
40.08653033447433 20.0
50.887041768569546 21.0
52.925192062277205 22.0
55.87407939511024 23.0
65.87451594553653 24.0
67.21398325215849 25.0
99.36530338490627 26.0
101.40813778756569 27.0
109.88032158263562 28.0
117.74684859340368 29.0
119.18145229623171 30.0
131.6868428135535 31.0
140.9299203981238 32.0
148.51470785245124 33.0
155.1887597298645 34.0
156.00229828562078 35.0
523.2691521073057 36.0
568.8644918204358 37.0
599.5555657227812 38.0
599.7088082748776 39.0
605.6085171499169 40.0


==> data/PCG_ActiveSetQuadratic_Sparse.txt <==
time termination
3.168137307933357 1.0
3.2404464393911807 2.0
3.3740245548489334 3.0
3.4186839647558296 4.0
3.4328689781113306 5.0
56.05424308440059 6.0
56.81313998284133 7.0
57.174854961535054 8.0
58.597913741358994 9.0
66.3295923828145 10.0
226.4960763628704 11.0
226.65814569365128 12.0
228.20536340845243 13.0
236.07227437986094 14.0
236.98740957949212 15.0
724.2913858010741 16.0
730.9061769155977 17.0
740.2952084250502 18.0
771.5004642439176 19.0
830.6162489292323 20.0
3606.086891078205 20.0
3608.8214957629025 20.0
3610.4121351745202 20.0
3611.7455590955055 20.0
3615.3328377309663 20.0
3630.416383785456 20.0
3631.767287669066 20.0
3640.0686915953834 20.0
3640.9487921753635 20.0
3656.30448076822 20.0
3682.036301158385 20.0
3683.3530473015644 20.0
3716.710972534204 20.0
3744.7521691452334 20.0
3755.9950684336395 20.0


==> data/PCG_ActiveSetQuadratic_Spectrahedron.txt <==
time termination
0.007009363380611644 1.0
0.007062481063205173 2.0
0.031167376688771675 3.0
0.03847835106291031 4.0
0.038518874755185006 5.0
0.056324667610735846 6.0
26.160896118609028 7.0
1588.99090772644 8.0
3600.0055562078765 8.0
3600.0278817412177 8.0
3600.11364172427 8.0
3600.129301950916 8.0
3600.1335806555503 8.0
3600.2044823450833 8.0
3600.2223739030205 8.0
3600.223456189595 8.0
3600.2260882277888 8.0
3600.2302044736166 8.0
3600.2313928818085 8.0
3600.241953283994 8.0
3600.253185615069 8.0
3600.29635872189 8.0
3600.326679580466 8.0
3600.33937070237 8.0
3600.3746872255606 8.0
3600.3868859166587 8.0
3600.4246969971186 8.0
3600.442889978315 8.0
3600.6472876521198 8.0
3600.659024204341 8.0


==> data/PCG_Birkhoff.txt <==
time termination
252.17335261487435 1.0
274.720170133738 2.0
313.0981894538616 3.0
458.88131228191577 4.0
480.600675116749 5.0
2494.293176588782 6.0
2567.9455189676546 7.0
2632.3826149895885 8.0
3100.865890307282 9.0
3319.6193928711514 10.0
3602.121040389848 10.0
3602.174822785989 10.0
3602.3154798593123 10.0
3602.423353604245 10.0
3602.482193077842 10.0
3610.0491021830057 10.0
3610.1584548592646 10.0
3610.3187725235302 10.0
3610.4734005739783 10.0
3610.4852101861497 10.0
3616.852640652376 10.0
3617.459688372145 10.0
3617.8765933937448 10.0
3618.060730466093 10.0
3619.8308879994893 10.0
3627.8024447203256 10.0
3633.204191039119 10.0
3634.378479378566 10.0
3637.936732153712 10.0
3639.8204333577305 10.0


==> data/PCG_D-Criterion.txt <==
time termination
0.15766822100119282 1.0
0.16107368238796282 2.0
0.16945099971494337 3.0
0.19021012507603463 4.0
0.37222407804419677 5.0
9.711357088316843 6.0
17.9471767903349 7.0
19.415531461657274 8.0
20.204219297982753 9.0
22.816635832915697 10.0
45.696671874036895 11.0
66.44199246313944 12.0
76.02986898608323 13.0
79.69541247899467 14.0
81.51717141710432 15.0
100.46031517090621 16.0
116.60588703624101 17.0
169.8967025781547 18.0
187.04373794802402 19.0
193.94192285602813 20.0
372.0026008656058 21.0
384.35657682108064 22.0
406.17839649344495 23.0
414.5338963213394 24.0
431.4563554309675 25.0
618.029391837545 26.0
626.4508321814872 27.0
697.9819240241417 28.0
698.1630164889414 29.0
768.7779126498164 30.0


==> data/PCG_Nuclear.txt <==
time termination
3600.0141507781614 0.0
3600.0142111357677 0.0
3600.0152569505813 0.0
3600.017116722464 0.0
3600.0214523139903 0.0
3600.3657619171418 0.0
3600.412264879464 0.0
3600.4156555999302 0.0
3600.426015033065 0.0
3600.4710286067943 0.0
3600.782398200033 0.0
3600.901962034052 0.0
3601.2621311196585 0.0
3601.292575859591 0.0
3601.3097127913743 0.0
3601.3121565558813 0.0
3601.324697327569 0.0
3601.395027019427 0.0
3601.458155787855 0.0
3601.591868192944 0.0
3601.662736586156 0.0
3601.708436208746 0.0
3601.733713441224 0.0
3601.733858228013 0.0
3601.7855827655553 0.0
3601.8971681483076 0.0
3602.00964163989 0.0
3602.1889160071933 0.0
3602.2242694339934 0.0
3602.230968131938 0.0


==> data/PCG_Poisson.txt <==
time termination
2.216617249900442 1.0
2.784253749846556 2.0
2.8506036123419363 3.0
3.3135605165859925 4.0
3.658524248847841 5.0
18.86385935372671 6.0
32.95048353915932 7.0
33.56130579472253 8.0
34.295723851957106 9.0
48.775222990381 10.0
223.88520032072472 11.0
262.7547934939308 12.0
298.46910747106205 13.0
303.19614244196714 14.0
373.05462886105266 15.0
1442.7183984327594 16.0
1585.9343306083963 17.0
1589.1923454559987 18.0
2083.4628443186375 19.0
2329.02413299812 20.0
3600.3296201256057 20.0
3600.3556313559966 20.0
3600.3578170143664 20.0
3600.3725959350813 20.0
3600.389620593554 20.0
3600.4127316643685 20.0
3600.4200316798 20.0
3600.4751110794655 20.0
3600.480257983565 20.0
3600.481577313827 20.0


==> data/PCG_Simplex.txt <==
time termination
1.0444952824611229 1.0
3.769412827171502 2.0
5.140290310398736 3.0
5.176812994087736 4.0
5.199863886872152 5.0
5.4684509517171 6.0
7.644973720597806 7.0
8.328894082050903 8.0
9.027453530721145 9.0
9.355905289606417 10.0
10.391722177417646 11.0
11.150864066700553 12.0
14.396286975420868 13.0
14.55546925011217 14.0
15.57354471682077 15.0
15.72319473803184 16.0
15.773911260216714 17.0
16.557785650882398 18.0
17.66756156986775 19.0
17.72885369865153 20.0
19.218021959389134 21.0
22.972136639186104 22.0
26.780328898242967 23.0
27.121828400836804 24.0
29.284582650180337 25.0
32.29389301079023 26.0
38.54398687017306 27.0
39.51361427863458 28.0
45.08802303596602 29.0
60.261259022214226 30.0
66.451768156414 31.0
77.29195973601631 32.0
83.40700411316185 33.0
85.07195894719847 34.0
98.40715247285027 35.0
105.8499374371136 36.0
130.4003962254093 37.0
132.66454389568702 38.0
136.93338016681125 39.0
151.91714460274167 40.0


==> data/PCG_Sparse.txt <==
time termination
2.8946893519546206 1.0
2.981949521818997 2.0
3.045489527130746 3.0
4.811043133924479 4.0
4.829752421717246 5.0
48.05482230614346 6.0
48.65074487767159 7.0
48.72284957662032 8.0
49.076596455093615 9.0
69.72477254285656 10.0
198.9306443110713 11.0
203.04437452782548 12.0
204.4066724146435 13.0
204.48262490295892 14.0
207.09942501383208 15.0
657.9645288039331 16.0
666.0804039539206 17.0
687.0269217844037 18.0
703.8337773802779 19.0
1112.951858068362 20.0
3613.1150078496526 20.0
3616.238427837705 20.0
3618.935327869442 20.0
3620.8404448563692 20.0
3623.13837349632 20.0
3625.542472011443 20.0
3638.881195001878 20.0
3643.245966055689 20.0
3646.7844461546056 20.0
3649.1439394494537 20.0
3678.357597140967 20.0
3686.254313335531 20.0
3691.961429011116 20.0
3714.043221670348 20.0
3730.0393157106646 20.0


==> data/PCG_Spectrahedron.txt <==
time termination
0.0072635776528158225 1.0
0.0076860247052599195 2.0
0.011121325657092118 3.0
0.017563274269640772 4.0
0.04360027208057948 5.0
0.04623194806295139 6.0
0.07344049365628358 7.0
0.07669495328137521 8.0
0.11180868833178725 9.0
0.18925954476606544 10.0
16.964099550619782 11.0
30.849874387709995 12.0
71.63783498174884 13.0
101.46673831169596 14.0
156.71030371599352 15.0
164.28588219014443 16.0
223.13816495874343 17.0
266.71503628594866 18.0
332.857088416799 19.0
756.3770877874177 20.0
1751.891842047443 21.0
3601.9462719619223 21.0
3602.0105310163062 21.0
3602.1451156021803 21.0
3602.172462005786 21.0
3602.229121957125 21.0
3602.269758350802 21.0
3602.2832540777276 21.0
3602.422627355617 21.0
3602.448412563122 21.0


==> data/Vanilla_A-Criterion.txt <==
time termination
619.6630109655061 1.0
632.4449273548908 2.0
686.1627277236155 3.0
806.2556552573099 4.0
1300.8010605396714 5.0
3600.030160110338 5.0
3600.0329024809394 5.0
3600.0375389605006 5.0
3600.039353686356 5.0
3600.044069012132 5.0
3600.0534868336276 5.0
3600.05877226034 5.0
3600.0625469691213 5.0
3600.0639186222993 5.0
3600.076286434079 5.0
3600.123327873902 5.0
3600.146870490606 5.0
3600.152042119734 5.0
3600.156860234009 5.0
3600.1707199474417 5.0
3600.2225719163994 5.0
3600.2619221234636 5.0
3600.262439443486 5.0
3600.2659727685686 5.0
3600.2697620878284 5.0
3600.3925356097398 5.0
3600.3948625095363 5.0
3600.4113840309165 5.0
3600.4279480972937 5.0
3600.436736722192 5.0


==> data/Vanilla_Birkhoff.txt <==
time termination
3600.0711547651995 0.0
3600.0754243638903 0.0
3600.0821790268606 0.0
3600.082295169673 0.0
3600.084408891891 0.0
3600.3843330121076 0.0
3600.4066627465527 0.0
3600.421798458725 0.0
3600.6468993530643 0.0
3600.7217249718233 0.0
3601.351805172018 0.0
3601.427529211275 0.0
3601.466142816049 0.0
3601.5696159936583 0.0
3601.5765157233072 0.0
3604.7503122186495 0.0
3604.7926752224184 0.0
3604.93608613797 0.0
3605.016379645406 0.0
3605.210887872365 0.0
3607.414298500373 0.0
3607.4471527268643 0.0
3607.617550441499 0.0
3608.148219767649 0.0
3608.241386487844 0.0
3610.4643743097454 0.0
3610.873674332705 0.0
3611.258362978621 0.0
3611.791818602028 0.0
3613.6383768391715 0.0


==> data/Vanilla_D-Criterion.txt <==
time termination
2975.3724974620022 1.0
3063.167961786216 2.0
3068.6142470611003 3.0
3093.5186042151668 4.0
3157.7065579596247 5.0
3600.0256550675313 5.0
3600.0286426526345 5.0
3600.042810696901 5.0
3600.045422481892 5.0
3600.0470868731118 5.0
3600.057995524579 5.0
3600.0667931364396 5.0
3600.0691366528818 5.0
3600.0709525737147 5.0
3600.0796022677628 5.0
3600.1188819364193 5.0
3600.1278722562315 5.0
3600.128064294648 5.0
3600.131805605506 5.0
3600.143526223587 5.0
3600.162853511529 5.0
3600.163463313259 5.0
3600.20011619066 5.0
3600.2054986695607 5.0
3600.227951531891 5.0
3600.274470288389 5.0
3600.347486701698 5.0
3600.3784180757943 5.0
3600.3927309887754 5.0
3600.414541173622 5.0


==> data/Vanilla_Nuclear.txt <==
time termination
8.649718145721222 1.0
8.817526015663612 2.0
11.212039183444242 3.0
11.85333890927965 4.0
40.88652232481936 5.0
350.3661687757877 6.0
450.49297513167585 7.0
467.13397183476525 8.0
489.1713604548509 9.0
506.53598384489777 10.0
3600.0698351200417 10.0
3600.073194447531 10.0
3600.0782739287074 10.0
3600.0835686141313 10.0
3600.087372081927 10.0
3600.1084974364067 10.0
3600.1296158279715 10.0
3600.132968962892 10.0
3600.155470424279 10.0
3600.1633052885722 10.0
3600.1901924326835 10.0
3600.192808696435 10.0
3600.2022599441284 10.0
3600.241029041986 10.0
3600.3070251507916 10.0
3600.3127474825155 10.0
3600.325048896621 10.0
3600.327745817656 10.0
3600.328265170517 10.0
3600.4303254343267 10.0


==> data/Vanilla_Poisson.txt <==
time termination
3600.0039675233647 0.0
3600.0043023862286 0.0
3600.0060836954603 0.0
3600.0063197857453 0.0
3600.006571471354 0.0
3600.0154911430864 0.0
3600.0175320513586 0.0
3600.0191087215503 0.0
3600.0358940457018 0.0
3600.038637335403 0.0
3600.062970001545 0.0
3600.0897271165645 0.0
3600.0947253464624 0.0
3600.09912825248 0.0
3600.0992987512805 0.0
3600.222984454374 0.0
3600.228923504089 0.0
3600.2359100288804 0.0
3600.241659881658 0.0
3600.255538276991 0.0
3600.2573784900364 0.0
3600.2607600563433 0.0
3600.265798970918 0.0
3600.3246157325043 0.0
3600.325275716213 0.0
3600.413734508792 0.0
3600.456574261407 0.0
3600.4820952883697 0.0
3600.5589256123626 0.0
3600.6195121898595 0.0


==> data/Vanilla_Simplex.txt <==
time termination
2516.557735284955 1.0
3600.0038987033395 1.0
3600.004580016892 1.0
3600.0047918417754 1.0
3600.0048812329383 1.0
3600.0082135881735 1.0
3600.0085627759454 1.0
3600.0093090943255 1.0
3600.010323835101 1.0
3600.013045803544 1.0
3600.013412584211 1.0
3600.0135509207535 1.0
3600.014995502785 1.0
3600.0163963850146 1.0
3600.016412332746 1.0
3600.0199839800275 1.0
3600.0208132529933 1.0
3600.0254169220693 1.0
3600.025900240583 1.0
3600.0265118151056 1.0
3600.0270808675255 1.0
3600.043101552886 1.0
3600.0439418528804 1.0
3600.0461840927996 1.0
3600.046471407845 1.0
3600.0487854230482 1.0
3600.0498917423315 1.0
3600.050563063556 1.0
3600.050970588496 1.0
3600.053652093011 1.0
3600.0579125966274 1.0
3600.0592883304166 1.0
3600.0596520028034 1.0
3600.078362525335 1.0
3600.096547927586 1.0
3600.0980953707226 1.0
3600.114234276876 1.0
3600.1288754740945 1.0
3600.1321431189967 1.0
3600.1874061927724 1.0


==> data/Vanilla_Sparse.txt <==
time termination
2.788927278954276 1.0
11.873229200112522 2.0
13.45886627393259 3.0
14.707710656130509 4.0
16.867451148730254 5.0
26.4373842386976 6.0
31.93991601901432 7.0
54.25461134935109 8.0
61.94094317348045 9.0
82.28292746891059 10.0
189.90377497350252 11.0
190.88416147145037 12.0
197.5740186719324 13.0
230.89596707812436 14.0
244.3462130145642 15.0
432.90808487355883 16.0
612.0228785378132 17.0
2098.607612273782 18.0
2142.5785043964643 19.0
3603.1651143570375 19.0
3619.3988688892573 19.0
3621.873603546452 19.0
3622.309383236222 19.0
3622.8873877562883 19.0
3622.9654818299205 19.0
3661.9150283262757 19.0
3667.0687050960546 19.0
3667.5122874684816 19.0
3669.3783286385938 19.0
3682.1020046016088 19.0
3733.082396242715 19.0
3737.2007317996554 19.0
3746.911177581401 19.0
3748.7916191022127 19.0
3763.143710745278 19.0


==> data/Vanilla_Spectrahedron.txt <==
time termination
0.004424900797558529 1.0
0.004734768388836574 2.0
0.005242594893916985 3.0
0.006090788592079344 4.0
0.024157485596761452 5.0
0.029943730022941706 6.0
0.0321157907358014 7.0
0.07399157476137996 8.0
0.08121363322545716 9.0
0.26185238191296745 10.0
0.6279274966566673 11.0
1.0106165478447138 12.0
2.2405278999980545 13.0
5.168175930687958 14.0
5.84235654197657 15.0
6.349734614461225 16.0
7.950035520755877 17.0
240.0458389195795 18.0
317.11719526735305 19.0
320.97303169616674 20.0
391.07328410292365 21.0
688.7694212039656 22.0
702.8704711104004 23.0
1361.9196211485962 24.0
1414.9998101437336 25.0
1418.8921529331658 26.0
1628.8260572917009 27.0
2235.261179925673 28.0
2334.150901066899 29.0
3600.2747168050146 29.0


==> dual_data/ActiveSetProductCaching_Away_Birkhoff_dual_gaps.txt <==
avg std dim
1.223569599926679e-7 1.0314889070187113990294403285811654329670180567851660967273075858432737504097 10000
1.1566213991818898e-7 1.120553259835681840129537265596682404061545259307696762054458254993374433222919 62500
1.1368022391353386e-7 1.117260599326358429192586111144382893268489411893612270861856923834362315911223 160000
2.398158439363793e-7 1.043751509145739032336535808372548839592222076470234963842843165706134306022954 422500
3.46259764926221e-7 1.135822616813885607704917934722760464017318125921809624171518712871103798005981 640000
4.1663060196990715e-7 1.018976719832598895334264758264324079338592784841225891421296183451687905510015 1000000


==> dual_data/ActiveSetProductCaching_Away_Nuclear_dual_gaps.txt <==
avg std dim
0.000203753180300892 9.084110661007409898685811363325208003003180695929841423893225875246367388961969 10000
2.7795783301094064 2.585602853643154986652376258013409542057993509534319219955170921888539564046415 62500
128.03285629203478 2.22171142752815580473226699284836164831726160798047176048941005196030811860354 160000
2964.9341830957856 1.32893509653807738068234379000595028559957131102867113277980754278769060795816 302500
1.458570596573667e6 1.259949424665885339952711744887139074242783676977652402552557224354163618409257 490000
7.520562969652721e7 1.438230994931208776930812915625523480845164250742110131134924548981609815488162 722500


==> dual_data/ActiveSetProductCaching_Away_Simplex_dual_gaps.txt <==
avg std dim
1.000352979512461e-7 1.000705585636719538847285427526525473579626969390572157680809696446885205888042 5000
1.0e-7 1.0 5000
1.0024278614090235e-7 1.00320039927232648645639479854913262044954785792411632703012423154661613283296 7000
1.0e-7 1.0 7000
1.0006856331253807e-7 1.001369858866898430717958808461900029565417551898857877029457149017647656863417 10000
1.0009288357361301e-7 1.001855090455303348724033621644388902566990956372192996803682854533751418689174 10000
1.0011005587111206e-7 1.001488252458710140057468297869128690422760306000474253385229883029050949347558 20000
1.0e-7 1.0 20000


==> dual_data/ActiveSetProductCaching_Away_Simplex_dual_gaps_gt.txt <==
avg std dim
1.0e-7 1.0 5000
1.0e-7 1.0 7000
1.0009288357361301e-7 1.001855090455303348724033621644388902566990956372192996803682854533751418689174 10000
1.0e-7 1.0 20000


==> dual_data/ActiveSetProductCaching_Away_Simplex_dual_gaps_lt.txt <==
avg std dim
1.000352979512461e-7 1.000705585636719538847285427526525473579626969390572157680809696446885205888042 5000
1.0024278614090235e-7 1.00320039927232648645639479854913262044954785792411632703012423154661613283296 7000
1.0006856331253807e-7 1.001369858866898430717958808461900029565417551898857877029457149017647656863417 10000
1.0011005587111206e-7 1.001488252458710140057468297869128690422760306000474253385229883029050949347558 20000


==> dual_data/ActiveSetProductCaching_Away_Sparse_dual_gaps.txt <==
avg std dim
1.0e-7 1.0 10000
1.1602505867039888e-7 1.157708756693642081425001099219303984095144942052037095606539300153698229953673 40000
2.2285659876544372e-6 1.656049065031543055890079599890035284133749084965002233439120819318061268220543 80000
1.4261340220412998e-6 1.176629783925183905188823805839916075695565369865925238152292639051005141510981 140000
1.6823450599951054e-5 1.214426781869225600097734761370544527042732855750659408674692849135213465856649 200000
2.8759074052473057e-5 1.43819909334158045805930070831605981773880747086488314243373921942959113755346 350000
0.006419157683515681 1.111774697698525247421197813522994789449162704224124040988918344372719766094651 500000


==> dual_data/ActiveSetProductCaching_Away_Spectrahedron_dual_gaps.txt <==
avg std dim
1.171676601460347e-7 1.284373756296697415616230257120373851693364271235278749287196351689404533443683 10000
1.0e-7 1.0 62500
1.669050953162812e-7 1.543165848719914736040591526258242514440040437598164965701444657903881654968738 250000
1.2413975670962571e-7 1.236577801668256048705059891221959199774289641453203814938878376551023547208032 490000
4.452602811518943e-7 1.802923143248067147344270548506989756201078938220004544603088026907387581605305 722500
6.586184139146287e-7 1.490282514669061947538775620438241275997336123978511333125435202461566607339129 1000000


==> dual_data/ActiveSetProductCaching_BCG_Birkhoff_dual_gaps.txt <==
avg std dim
1.0e-7 1.0 10000
1.2659703999720642e-7 1.018719827621308403845654744899477925600988951923529265753256340877690099686852 62500
1.0e-7 1.0 160000
1.0e-7 1.0 422500
1.8578383999860382e-7 1.009032498969811633816003899554318043895951085934388800876915599577212172973729 640000
1.5009831999977992e-7 1.00442911264840936655087387597950635657255862136520774527243569002236299290511 1000000


==> dual_data/ActiveSetProductCaching_BCG_Nuclear_dual_gaps.txt <==
avg std dim
0.016421419436572993 1.054902785409616834028394874122885530168317054753261508652545363304639901491578 10000
316163.5158000851 1.783475591447063829543280624838385991869970623891420784578812615282230101906061 62500
4.941878388570556e8 1.007338640215839615841650524197503481710282293744574947919601332054500386836656 160000
1.1923306970704039e10 1.01717286459122173783136511353529811522724518582108226166733028425998068604292 302500
8.207084636340067e10 1.169550753537594784921669383159320456850907898602995311905613649481750060066457 490000
2.1534158006711725e11 1.015487087773090854461597561163595724095561086764346499508254334475967753589687 722500


==> dual_data/ActiveSetProductCaching_BCG_Simplex_dual_gaps.txt <==
avg std dim
1.0651667192883622e-7 1.077631118493966701865023533899149931392862743663327918279464373038158190730484 5000
1.0e-7 1.0 5000
1.0e-7 1.0 7000
1.1356043499663999e-7 1.222571660509461519654386897328591495446753107386606518904952948066202919993158 7000
1.1212911631308172e-7 1.139500022570150688252239114919967568959025064628034446661733707247725670153024 10000
1.2144193860087037e-7 1.239570222003140788624276022147963059191108781292949301677253635199298408283166 10000
1.1297270447298195e-7 1.222849923101252556257335358640560936463457121021535344593131094581138369168817 20000
1.0e-7 1.0 20000


==> dual_data/ActiveSetProductCaching_BCG_Simplex_dual_gaps_gt.txt <==
avg std dim
1.0e-7 1.0 5000
1.1356043499663999e-7 1.222571660509461519654386897328591495446753107386606518904952948066202919993158 7000
1.2144193860087037e-7 1.239570222003140788624276022147963059191108781292949301677253635199298408283166 10000
1.0e-7 1.0 20000


==> dual_data/ActiveSetProductCaching_BCG_Simplex_dual_gaps_lt.txt <==
avg std dim
1.0651667192883622e-7 1.077631118493966701865023533899149931392862743663327918279464373038158190730484 5000
1.0e-7 1.0 7000
1.1212911631308172e-7 1.139500022570150688252239114919967568959025064628034446661733707247725670153024 10000
1.1297270447298195e-7 1.222849923101252556257335358640560936463457121021535344593131094581138369168817 20000


==> dual_data/ActiveSetProductCaching_BCG_Sparse_dual_gaps.txt <==
avg std dim
1.0e-7 1.0 10000
1.2687707306226931e-7 1.251749772823549699897736562330763177002506060592284184608577504988536635751576 40000
7.42521788359847e-7 1.220479981603672589656637989043259283114696085154762899029917122473038782791985 80000
1.1061374557915471e-6 1.213959830827635868585604413009296941649445070803520564812359933510820918410068 140000
5.846515764502306e-6 1.071183876807395908331278277338712520732169239119308980200666421951012278579943 200000
1.066676259990234e-5 1.114183599425470243840988220445027526938553976032914121286033121016515345915461 350000
0.0008314598925449323 1.3603299569630485880507191749835707659562646392556110677739566678361472637186 500000


==> dual_data/ActiveSetProductCaching_BCG_Spectrahedron_dual_gaps.txt <==
avg std dim
1.1865984863838574e-7 1.198060229252043219544660320704022289749686326949691442484773496250283793980518 10000
1.4176345243134618e-7 1.290999716163092750005459468819057418478881919041207336893968654995805490700075 62500
1.293504022161145e-7 1.29142315917193994257276468296836516364640537196751544337840091460627807957473 250000
1.0935607606482448e-7 1.114454707181993626828007220379044700877137130136876718103911689278261735261425 490000
1.2867084070977145e-7 1.333125617779690774988010303061063244508317477042841703536363328487527643957874 722500
1.4542068057741203e-7 1.33972627465245823357314056340432296097961258267864631903011846175023245282934 1000000


==> dual_data/ActiveSetProductCaching_BPCG_Birkhoff_dual_gaps.txt <==
avg std dim
1.0e-7 1.0 10000
2.1036810178745124e-7 1.105284088129353206706413420310306988928107308136344704792823804274188592753271 62500
3.545882319270941e-7 1.034817691060750270204989729516455898085063264965903097166379514613050366255401 160000
5.694725017517693e-7 1.040560787299750593821184769214318586276269899806130767121461496975333035013657 422500
6.502928707306718e-7 1.079857186006855549881318221413736895571880745483888050739562566231217411017662 640000
7.324538349864125e-7 1.096981379938000985553011514189103483506379319262262397099044033227882399788045 1000000


==> dual_data/ActiveSetProductCaching_BPCG_Nuclear_dual_gaps.txt <==
avg std dim
7.143855670224271e-7 2.218926810793748415423737855047325640651393578850791765951918216175836665351331 10000
0.0002237448686104432 4.2356421626718557856617640273578571262156539211072385639357317015038385574999 62500
0.6134440332449449 387.3668534981318899497606525848680986706565389797280583475208275247532391636201 160000
85.72895947187438 2.350006953413362884595669929877263367304626164320618174507851577572463502980496 302500
592592.8071874778 1.397510738114106965968919163969295005953834970329375736329986520115144150061624 490000
5.796079011459437e7 1.231477625920922996560081026545282945308074289771929141095047442890354838333955 722500


==> dual_data/ActiveSetProductCaching_BPCG_Simplex_dual_gaps.txt <==
avg std dim
1.0053354916966627e-7 1.006597784566328253543732525397180897785673372759561377580934714985893717370913 5000
1.0e-7 1.0 5000
1.0030691191500903e-7 1.003987724310135288284562997690575154297544988320140971270599072201333475808488 7000
1.0e-7 1.0 7000
1.0e-7 1.0 10000
1.0e-7 1.0 10000
1.0008445881897209e-7 1.001687041799354305721640786953618752708502336035032943772693871552309977134573 20000
1.004433306834572e-7 1.008808424026831046236703281480410373148885377175655644297397251599674035630158 20000


==> dual_data/ActiveSetProductCaching_BPCG_Simplex_dual_gaps_gt.txt <==
avg std dim
1.0e-7 1.0 5000
1.0e-7 1.0 7000
1.0e-7 1.0 10000
1.004433306834572e-7 1.008808424026831046236703281480410373148885377175655644297397251599674035630158 20000


==> dual_data/ActiveSetProductCaching_BPCG_Simplex_dual_gaps_lt.txt <==
avg std dim
1.0053354916966627e-7 1.006597784566328253543732525397180897785673372759561377580934714985893717370913 5000
1.0030691191500903e-7 1.003987724310135288284562997690575154297544988320140971270599072201333475808488 7000
1.0e-7 1.0 10000
1.0008445881897209e-7 1.001687041799354305721640786953618752708502336035032943772693871552309977134573 20000


==> dual_data/ActiveSetProductCaching_BPCG_Sparse_dual_gaps.txt <==
avg std dim
1.0201982221851498e-7 1.03004905546855006695160388663903258144194887966182700412734548756494255483908 10000
1.0325276858593931e-7 1.057462910641670877213751965789142621368846730653383861386532331543295461794878 40000
8.991491794679109e-7 1.104882846295016868339661217557739765355393407022889210121802900359100023904623 80000
1.077854292387747e-6 1.25065293886066214344102263513787843579646149734719977439225527450648199083039 140000
4.760375384973912e-5 3.490802444583065804919446551851591922892479396501952023640481417871708741023491 200000
0.000646444979504233 2.174537971364252827109928148895198792624540168879042964390992464612421731389757 350000
0.00032183230284462544 2.111364520032179276998627483463580486719830725185330813175828371200225121893505 500000


==> dual_data/ActiveSetProductCaching_BPCG_Spectrahedron_dual_gaps.txt <==
avg std dim
1.2548199251440277e-7 1.397321031483768703163364459267091692393438944019529414151553809249261381278861 10000
1.0e-7 1.0 62500
1.7785159462767995e-7 1.704461426178807979067573048468365173089121432516253517625950329769921641807174 250000
1.1695365250834155e-7 1.170308350736506866540974243126072211066006053932372022705623164640675827415216 490000
1.7706445553194539e-7 1.39241812196241971688293733640998824874359377428785363680233933899095208281083 722500
1.5446431995388832e-7 1.407761142131451170473922590160893092440006493790235241805596228817971233376369 1000000


==> dual_data/ActiveSetProductCaching_PCG_Birkhoff_dual_gaps.txt <==
avg std dim
1.0e-7 1.0 10000
1.0e-7 1.0 62500
1.4142784389343426e-7 1.106838421308447907871356799845611022872427686212533382363465459705064123003396 160000
3.05592173896584e-7 1.047269937750172059667181839374923808046199709225838276266521731119359588113687 422500
3.76873025906597e-7 1.036358612448539389152256010686006071323553330763355649686222139954731683743953 640000
5.107894796549069e-7 1.16103518909788944958303904676309495066187736653401312840305449191724072118223 1000000


==> dual_data/ActiveSetProductCaching_PCG_Nuclear_dual_gaps.txt <==
avg std dim
0.001356177576032032 57.67810152653065149961416878139515985486695985973592942101285495147602539903028 10000
3.2043458114909154 2.881459454091412301222973758772074090669749047486979083192836914330623994492828 62500
343.51709625282433 1.590316276334122725745436191955260336952803804594902725893550744994599349260695 160000
3.684727050896751e6 1.145115697193934636208108494664175859868150190763135792870179476601160741164042 302500
3.426691566560409e8 1.103107156328691798290647252081549862564370034631946067599064390830463583606307 490000
1.9780545347933166e9 1.105810221871188436861958565102008914705468587427710782019292582098321013454719 722500


==> dual_data/ActiveSetProductCaching_PCG_Simplex_dual_gaps.txt <==
avg std dim
1.0e-7 1.0 5000
1.0e-7 1.0 5000
1.0e-7 1.0 7000
1.0003491121476997e-7 1.000697859040081359186748366563107287921448697561795343216739069304273921825937 7000
1.0e-7 1.0 10000
1.0028513382946022e-7 1.005678492907496592946456385025568826389205166495149192901578736195751903522939 10000
1.0e-7 1.0 20000
1.0e-7 1.0 20000


==> dual_data/ActiveSetProductCaching_PCG_Simplex_dual_gaps_gt.txt <==
avg std dim
1.0e-7 1.0 5000
1.0003491121476997e-7 1.000697859040081359186748366563107287921448697561795343216739069304273921825937 7000
1.0028513382946022e-7 1.005678492907496592946456385025568826389205166495149192901578736195751903522939 10000
1.0e-7 1.0 20000


==> dual_data/ActiveSetProductCaching_PCG_Simplex_dual_gaps_lt.txt <==
avg std dim
1.0e-7 1.0 5000
1.0e-7 1.0 7000
1.0e-7 1.0 10000
1.0e-7 1.0 20000


==> dual_data/ActiveSetProductCaching_PCG_Sparse_dual_gaps.txt <==
avg std dim
1.0e-7 1.0 10000
1.8211542375685743e-7 1.090672805286341760047200927551962810310995096676569995040823072065418464848995 40000
2.251434038265568e-6 1.076975830308226267926445596994751644459956209317277006165858413433399656904586 80000
4.282307096896365e-6 1.075739206914889636134262755200889481545044450729772190855701641724593829061304 140000
5.0202043107798965e-5 1.37107303388249509808194956517399436174638587100104810426108810716575281242835 200000
0.0021228216035794373 1.196916343982863752140740858206449339633675863359884216173204889099746216895364 350000
0.029925661734935907 1.070741240072619983126074827972968957988341132842413950273807220480968098901427 500000


==> dual_data/ActiveSetProductCaching_PCG_Spectrahedron_dual_gaps.txt <==
avg std dim
7.727152032332189e-7 5.044253206068414563478166687316557847432858586024479656984568684112057033543297 10000
1.5623529633476064e-7 1.81091639575506037625453414156575960564491574575270380570876941701267151585331 62500
5.9932669031895674e-6 3.036848241131638626686578387901215251605615874769165196005252446245053726729783 250000
7.098722812222627e-6 2.387601754987118349599604749433494418344517983893506067730256495202470991659685 490000
3.052926160847056e-5 2.58731009624111762075349972202723162804356938295530696539599683811628744244834 722500
3.3765229397431565e-5 1.755018704061316802209784741394283210072035535622276744339459898982753555305699 1000000


==> dual_data/Away_A-Criterion_dual_gaps.txt <==
avg std dim
1.0664247994925114e-7 1.09388728896946363619273775624157140664400824320458955203439834075418749581969 100
1.060394799936907e-7 1.034494906040532744485145057645359568344132882956149127543705920838395233558379 250
1.0042097999976777e-7 1.006778263116803207021374040959319056674846720105570866904063932420782588087761 400
1.017903599984833e-7 1.017223290342387291795544029173835296269781229703330646938475410177115483277038 550
1.0096483999919302e-7 1.012569122994531666242678845425009502601077189463449677610127635052068868748837 700
1.0139223999830375e-7 1.018179678951550740352779262008633884699019901142812251075361118698775181173888 850


==> dual_data/Away_Birkhoff_dual_gaps.txt <==
avg std dim
1.223569599926679e-7 1.0314889070187113990294403285811654329670180567851660967273075858432737504097 10000
1.1566213991818898e-7 1.120553259835681840129537265596682404061545259307696762054458254993374433222919 62500
1.3948259583930175e-7 1.122409736577312493000604688856740982173087400338931386212572931851638521903028 160000
3.047840999007072e-7 1.04541290269665659415374090413874655294505368954819068440510297375364732594019 422500
3.983861618996418e-7 1.035540815739072290190489240179781581748569469152932702982927398886346850349959 640000
5.553082701740477e-7 1.10256780931208143247838993405987145713079225958113520030951032429754002546128 1000000


==> dual_data/Away_D-Criterion_dual_gaps.txt <==
avg std dim
1.0620393994533718e-7 1.096727988906109578326796937541835989353209308965339781887400379128517202779702 100
1.0518265996926102e-7 1.074130936424124277146949294167867398987584539232618817557684714927790095510657 250
1.0030099999992933e-7 1.003751487161123855622700168726303971427393455996147853433593893584087138464906 400
1.0237403999880099e-7 1.015299498556652415340753548447798888453549831403548519829821148468973763669002 550
1.019666999986991e-7 1.015995400365677833622229525652373734988068979889142107183866981188587052757795 700
1.0102913999884629e-7 1.01501696368565289890227672064783398301787691118172603292956396554908276698586 850


==> dual_data/Away_Nuclear_dual_gaps.txt <==
avg std dim
0.0018036047216376482 46.43486479655429817585941158558887393203872111932373649102018773316929750212458 10000
2.585918248542961 2.484584263356550207531413077694879293235582646701331465746143810636084392076486 62500
158.06852453593552 2.527103259826698894589585868245410825832733583849578840465191909135721188818679 160000
2839.150176141492 1.566497866085433511696049289274525332852202499347885339060286931359697663001788 302500
2.519400782360444e6 1.519695699370584951206032921052780556912624734217355725058062931586291031607969 490000
7.626466978052025e7 1.289850742606012647515343327272578249538792965531563628271132423936146184524104 722500


==> dual_data/Away_Poisson_dual_gaps.txt <==
avg std dim
1.0e-7 1.0 100
1.0e-7 1.0 250
1.0e-7 1.0 400
2.2684207694463635e-6 7.103372103281579890851690783683618944566551366685381219493960153465192635280406 650
0.07592305534964784 1.243341818657318882132865040056548835668695332153068265541329554874230284658261 800
0.10893057060451451 1.24496645475134598245984192729374726316033886376525246705063123933360004451684 1000


==> dual_data/Away_Simplex_dual_gaps.txt <==
avg std dim
1.0003529999999751e-7 1.000705626568425303076048583674045620598158204317377507782904987956288847644839 5000
1.0e-7 1.0 5000
1.0024279999994856e-7 1.003200556971629651414288721971239168328265072683209495575033058851675163051149 7000
1.0e-7 1.0 7000
1.000685599999906e-7 1.001369792751798086279253911180025879827822661080556812553625965432032039197948 10000
1.0009287999998275e-7 1.001855019181024205482893885623745880636767602746506213754615554186230716025176 10000
1.001100599999889e-7 1.001488363112988280323858258616694304489069173281827659210061971829076049724164 20000
1.0e-7 1.0 20000


==> dual_data/Away_Simplex_dual_gaps_gt.txt <==
avg std dim
1.0e-7 1.0 5000
1.0e-7 1.0 7000
1.0009287999998275e-7 1.001855019181024205482893885623745880636767602746506213754615554186230716025176 10000
1.0e-7 1.0 20000


==> dual_data/Away_Simplex_dual_gaps_lt.txt <==
avg std dim
1.0003529999999751e-7 1.000705626568425303076048583674045620598158204317377507782904987956288847644839 5000
1.0024279999994856e-7 1.003200556971629651414288721971239168328265072683209495575033058851675163051149 7000
1.000685599999906e-7 1.001369792751798086279253911180025879827822661080556812553625965432032039197948 10000
1.001100599999889e-7 1.001488363112988280323858258616694304489069173281827659210061971829076049724164 20000


==> dual_data/Away_Sparse_dual_gaps.txt <==
avg std dim
1.0e-7 1.0 10000
1.0e-7 1.0 40000
1.4186582640245244e-7 1.598426448457204586571136716903330440747144492650356844518919371014296597573298 80000
1.0e-7 1.0 140000
1.7834630168239441e-6 2.530417274689070347094306764033460423599876883284150636365657690953652461317506 200000
1.5826552116643386e-5 1.627387928386175709646749035211133928056903359430123189640995760602981106388121 350000
0.004633394790655333 1.02501428644469130244943315394779707843080705007053351489602743457218597182124 500000


==> dual_data/Away_Spectrahedron_dual_gaps.txt <==
avg std dim
1.1716765941054299e-7 1.284373745816782853759724629427745086781135070215033528841194798438394607218817 10000
1.0e-7 1.0 62500
1.6690508727362184e-7 1.543165815780019985423380867024033273742866212593474725978140911498870857114715 250000
1.241397595898725e-7 1.236577912379156617768935761773124176099549822060999986209290483630023551426259 490000
4.901250653284283e-7 1.992808252569368386056921749071588006057343997390890401466536465309749623904642 722500
7.86154832388151e-7 1.497320988499114488898465022614685145549013273983253616856937793604192594893033 1000000


==> dual_data/BCG_A-Criterion_dual_gaps.txt <==
avg std dim
1.1975581977306242e-7 1.185719883285093791477362335777314130961752434423686808216688794997710285754344 100
1.1584079949813818e-7 1.265301782173539016787710719062229827148109791260182395883436910334609500528181 250
1.2300763950025546e-7 1.256866678712637284385819014777518823505448521725870407785978523058107519112404 400
1.0e-7 1.0 550
1.1598629953539015e-7 1.255158505866816819255682034562353041593136275172887377401630861554656261828301 700
1.1280821983191923e-7 1.163840510439415599200339239707707540216695404500406711120970023818019185635496 850


==> dual_data/BCG_Birkhoff_dual_gaps.txt <==
avg std dim
1.0e-7 1.0 10000
1.258331749990188e-7 1.011179002043009767208404863409857863635928982939475457232920851109593236329295 62500
1.0e-7 1.0 160000
1.0e-7 1.0 422500
1.860332499984103e-7 1.009645427301665357696244014954427552159237055527517469712730746755154827793071 640000
1.5059172749955983e-7 1.006187534578693492431522808702470233386225452952850828638773160740710760892968 1000000


==> dual_data/BCG_D-Criterion_dual_gaps.txt <==
avg std dim
1.3846395955000665e-7 1.23739132842938115999440435184199244990426169315120122292867732255741653220161 100
1.108026598759537e-7 1.142381264239791898625873943589631905807560404157991076499539568795931503411315 250
1.0098563999805703e-7 1.019429702894648962464375833687630617169184989654097215351636188938967206724009 400
1.4313723936628274e-7 1.287497203407699768445522438224293788546677982438366482465393445979671456909676 550
1.1814805974558795e-7 1.20391581938485814171572649199516037960494851700141976019414870615381606491845 700
1.1350043977962876e-7 1.183585281229999654585251813018783438669531783422254455993759639298819594221773 850


==> dual_data/BCG_Nuclear_dual_gaps.txt <==
avg std dim
0.016363850475405537 1.059076533437318900080253715613645805479176994682017371503210884893898321751456 10000
495838.2869779404 2.328953485677588392445253058310845337914935823841258915677119041851269437311451 62500
7.75808871465378e8 1.763204864554648936734715152072899030756029882063115522049382586886856151522182 160000
1.1922851493069479e10 1.017305123057430788533929764112119975791848373525899369488313637327406104044191 302500
8.629201914614522e10 1.152522025174517744720781786412536212344707083595295913203123232627517068955755 490000
2.1549463080437024e11 1.017741144095947312736920481582355519701369722382812464510606846039782925528768 722500


==> dual_data/BCG_Poisson_dual_gaps.txt <==
avg std dim
1.0e-7 1.0 100
1.3365475956642434e-7 1.242890432896219138071109172139169661145736005910915111567391902255319915973457 250
1.1208847970773734e-7 1.209389124240669529199201450289486605733040536292781608699370840589457870266049 400
1.0e-7 1.0 650
4.236261025746553e-5 408.9298641099307421012678901726397782756022076545274524416271233845243503795522 800
0.8793599627226736 1.288182944392156872666644230860165860416420171134539268943382132477867204152317 1000


==> dual_data/BCG_Simplex_dual_gaps.txt <==
avg std dim
1.0651587996730414e-7 1.077623608389037227664692311989319425982551475182189577076075976520326711779869 5000
1.0e-7 1.0 5000
1.0e-7 1.0 7000
1.1355811966112085e-7 1.222581855650530178082554120715334907367403358923468796861642917408632514360454 7000
1.1212951988819343e-7 1.139504054764407230888870562336660612202416171483556185890575226087407321244703 10000
1.2144257963366796e-7 1.23957732539951629266574716696243807724372262462371742366168778533492452266559 10000
1.1297287966340882e-7 1.222852571656367744241214221952522509077401880437840374307346309384827098183146 20000
1.0e-7 1.0 20000


==> dual_data/BCG_Simplex_dual_gaps_gt.txt <==
avg std dim
1.0e-7 1.0 5000
1.1355811966112085e-7 1.222581855650530178082554120715334907367403358923468796861642917408632514360454 7000
1.2144257963366796e-7 1.23957732539951629266574716696243807724372262462371742366168778533492452266559 10000
1.0e-7 1.0 20000


==> dual_data/BCG_Simplex_dual_gaps_lt.txt <==
avg std dim
1.0651587996730414e-7 1.077623608389037227664692311989319425982551475182189577076075976520326711779869 5000
1.0e-7 1.0 7000
1.1212951988819343e-7 1.139504054764407230888870562336660612202416171483556185890575226087407321244703 10000
1.1297287966340882e-7 1.222852571656367744241214221952522509077401880437840374307346309384827098183146 20000


==> dual_data/BCG_Sparse_dual_gaps.txt <==
avg std dim
1.0e-7 1.0 10000
1.352914397152995e-7 1.181326918535077533788751179444130785633321298918670398993015106832865988903146 40000
5.439638599149197e-7 1.470384649856916190139266836279686850489667800006596998369624597854087693838584 80000
6.341043134931102e-7 1.245062458612125705466960300175307777254584155962946437160624684155696687812813 140000
4.247599551622422e-6 1.248455570448622727842872272805137303327881105648710347721019867360043260767777 200000
6.901812465246621e-6 1.10013223620232122356804945472733289847204421831627770953724214756966710114192 350000
0.00040091286715818143 1.3438543219777434416886207585549115589244763425010238121240568421057772634278 500000


==> dual_data/BCG_Spectrahedron_dual_gaps.txt <==
avg std dim
1.1869040172732304e-7 1.197760591974213588593862301535858581979742415690169644349356700026347725737549 10000
1.4176345938727148e-7 1.290999692828265877847124614236675935525021331660455572754721954879139451362177 62500
1.2412407948724673e-7 1.26913502525811643690662389921154378628401233841945025326666835886745722838436 250000
1.0979276391125261e-7 1.120131969020525364908172347831529208361248973599228571238871588113061380907914 490000
1.309563551839443e-7 1.340520421624409365645750337229098936378945926053066168487691391202197602136872 722500
1.4491486521636637e-7 1.338224287238902767764398970672628743928876222494385128874160368293876964001685 1000000


==> dual_data/BDICG_A-Criterion_dual_gaps.txt <==
avg std dim
1.139097599527136e-7 1.087623065095405728774458811874166366006860193387142374765223248628502795926161 100
1.0119387999890279e-7 1.014695505568864938408669864188674886732102445769821811187075621422986873584173 250
1.0134463999860726e-7 1.016540097936130905791015423523461377217363115497423027109889338468736358553363 400
1.0186391999902433e-7 1.01377181540516150702109509799205971448587959803170442660062717918159425068187 550
1.0002477999999878e-7 1.000495415922313948539247429766056169737289985068625340829228724394266761954364 700
1.0003765999999716e-7 1.000752774997437733408855717589824231191377451433563915454223744469787724837328 850


==> dual_data/BDICG_Birkhoff_dual_gaps.txt <==
avg std dim
1.1643511996840029e-7 1.07234239531979630874779030307593995578257544129977347917386929025912934742777 10000
1.1660429998719195e-7 1.044539691002781269133136550511412240459745028335277141644623413109578055359655 62500
1.1606930393655453e-7 1.094942457015603676044206389623494472858751526600719203241957962637773271220623 160000
2.3429489689681415e-7 1.227528763119739011645645931351567074453985571093797039423029219727326864295811 422500
3.1072726761587317e-7 1.313460061022355922888889366992046842396590823453079043063084891321968137826525 640000
4.870328555703939e-7 1.060741328979510355060555669093271844957673347855539682653311514876273728644405 1000000


==> dual_data/BDICG_D-Criterion_dual_gaps.txt <==
avg std dim
1.0096293999855452e-7 1.016778632799884266911537907959143420923898812554641894508851805795563747454204 100
1.0313989998028206e-7 1.060093088160956627558714530414384030166667350052454925614240388930644734116953 250
1.0195505999720408e-7 1.023190542782411778340221899915943348362913404245826713013859084389911181595788 400
1.0049821999963057e-7 1.008537420570890922721941066611195938633274175459128876457550784976743412308901 550
1.0065087999937892e-7 1.011044976888853208357921285972029270725787643613804368150268747202577817349339 700
1.0049519999981607e-7 1.006046037415856237904152989549816995481522414708818841534108576419265519230805 850


==> dual_data/BDICG_Poisson_dual_gaps.txt <==
avg std dim
1.415808798670403e-7 1.118768931995599560556416953822266769267304366955666673336658316595034975562888 100
1.8304587911413864e-7 1.232246030937838611927893412003667156824121344495671915956084582317010742412865 250
1.9612707835428546e-7 1.414703753801857810021999124075659184114827884301478938400272378912945964831833 400
1.5816793830517422e-7 1.443009705323811495466939909914098210758977351266485921035084645830047728505127 650
0.038733761918941054 33.27269271867960564982754761664719554011210292435290177555429296787739785977078 800
0.11103547249770741 1.319906627494327886179130931109739899820130062063209865797964908376546225938492 1000


==> dual_data/BDICG_Simplex_dual_gaps.txt <==
avg std dim
1.002710199998531e-7 1.005398542033652380139484266980329389715732222128521756129504977379568172653897 5000
1.0e-7 1.0 5000
1.0005877999999308e-7 1.00117456529777656367820273603879865055056019868440723369121877976886024734249 7000
1.0010849999997645e-7 1.00216647977987520829616521676660099268479994245808879848039096607002082175479 7000
1.0019821999992141e-7 1.003952682291884365427491571385079148982608170509519033560418456512310472470352 10000
1.0e-7 1.0 10000
1.0e-7 1.0 20000
1.0e-7 1.0 20000


==> dual_data/BDICG_Simplex_dual_gaps_gt.txt <==
avg std dim
1.0e-7 1.0 5000
1.0010849999997645e-7 1.00216647977987520829616521676660099268479994245808879848039096607002082175479 7000
1.0e-7 1.0 10000
1.0e-7 1.0 20000


==> dual_data/BDICG_Simplex_dual_gaps_lt.txt <==
avg std dim
1.002710199998531e-7 1.005398542033652380139484266980329389715732222128521756129504977379568172653897 5000
1.0005877999999308e-7 1.00117456529777656367820273603879865055056019868440723369121877976886024734249 7000
1.0019821999992141e-7 1.003952682291884365427491571385079148982608170509519033560418456512310472470352 10000
1.0e-7 1.0 20000


==> dual_data/BPCG_A-Criterion_dual_gaps.txt <==
avg std dim
1.0e-7 1.0 100
1.0e-7 1.0 250
1.0e-7 1.0 400
1.0e-7 1.0 550
1.0e-7 1.0 700
1.0e-7 1.0 850


==> dual_data/BPCG_Birkhoff_dual_gaps.txt <==
avg std dim
1.0e-7 1.0 10000
2.526812757301648e-7 1.092806174607167699197145735048714267586320843611969134064978227155057602556564 62500
4.487899978180298e-7 1.043310879363656230270194997782034299707174878188399591923039447796650258922444 160000
7.111679015827042e-7 1.041333642734630218674578707830010640062337034881877448791213512680923342679068 422500
8.518496111204368e-7 1.116045264365552635453081473167759586059748102078750862480179530518193913673162 640000
9.535844999019193e-7 1.068154843646741626166510665963401960552424497710123247712831698898645551922524 1000000


==> dual_data/BPCG_D-Criterion_dual_gaps.txt <==
avg std dim
1.0e-7 1.0 100
1.0e-7 1.0 250
1.0e-7 1.0 400
1.0e-7 1.0 550
1.0e-7 1.0 700
1.0e-7 1.0 850


==> dual_data/BPCG_Nuclear_dual_gaps.txt <==
avg std dim
1.0e-7 1.0 10000
0.17891632517963602 446.5637204995712195659657057514720953720834874425682916925271006025041770503788 62500
2.7779274284208073 84.14321420023342943836573720877757344949433971028931486288204429298485137136545 160000
2735.2625102017932 5.623849649089089522004063620643678396706953351292159246440856309669637062663638 302500
3.921264411316416e6 2.385980252971405410282543120485174752774699525311557137239934924585482113933635 490000
1.3929527771539965e8 1.431499130643209809202599622931348385726145116072568087333869084675457385066741 722500


==> dual_data/BPCG_Poisson_dual_gaps.txt <==
avg std dim
1.0e-7 1.0 100
1.0e-7 1.0 250
1.0e-7 1.0 400
1.0e-7 1.0 650
0.04945828788506734 30.93106797636322890331407649233204961353185111783933554532611043904509394861362 800
0.18937430416395887 1.075710397431677868408048237034126531371346101503195426260177416200079008051563 1000


==> dual_data/BPCG_Simplex_dual_gaps.txt <==
avg std dim
1.0e-7 1.0 5000
1.0e-7 1.0 5000
1.0e-7 1.0 7000
1.0e-7 1.0 7000
1.0e-7 1.0 10000
1.0e-7 1.0 10000
1.0e-7 1.0 20000
1.0e-7 1.0 20000


==> dual_data/BPCG_Simplex_dual_gaps_gt.txt <==
avg std dim
1.0e-7 1.0 5000
1.0e-7 1.0 7000
1.0e-7 1.0 10000
1.0e-7 1.0 20000


==> dual_data/BPCG_Simplex_dual_gaps_lt.txt <==
avg std dim
1.0e-7 1.0 5000
1.0e-7 1.0 7000
1.0e-7 1.0 10000
1.0e-7 1.0 20000


==> dual_data/BPCG_Sparse_dual_gaps.txt <==
avg std dim
1.0e-7 1.0 10000
1.0e-7 1.0 40000
1.6292882980884188e-7 1.695825391802459665790580763722477814419316839521468985806572376445436693096225 80000
1.857005239519947e-7 2.063804480027560082504711014060675947265481960179566425923201848239054914831702 140000
4.164360323819432e-5 13.85166574019918901437739732452319631335631577608092824310127486738171600712052 200000
0.0004918951622426601 2.088091750761471723100473872738086150427873444617447508421718100521662654617444 350000
0.0002364262643124151 4.38976738936963653012057926767911964249991480125167376953730793587235823803409 500000


==> dual_data/BPCG_Spectrahedron_dual_gaps.txt <==
avg std dim
1.0e-7 1.0 10000
1.0e-7 1.0 62500
1.0e-7 1.0 250000
1.0e-7 1.0 490000
1.0153600197496935e-7 1.061550390656798199126887312240339551842826145546357711247341547287242983772585 722500
1.9428603791099193e-7 1.809204369387804796308210239054126752189749022309578343666411387505957260160765 1000000


==> dual_data/DICG_A-Criterion_dual_gaps.txt <==
avg std dim
1.0251397999002758e-7 1.043175592577418298284117636688473367145296617266291149520052523106422293431916 100
1.0236715998879311e-7 1.04577299365338513233304772349505857572695180966020859561100776741901437195626 250
1.0383853998839213e-7 1.046937919250483916631564598005684850813908941948016654704792476783993422260078 400
1.0001689999999943e-7 1.000337914360417243047415147834934738600181899299604935667936243503075181591631 550
1.015310199993738e-7 1.011058092712412448680211468779477029712687723362890850542039785349797977288726 700
1.0013051999996592e-7 1.002605309284887815211242598496490974791596214625234274342048218355841685262849 850


==> dual_data/DICG_Birkhoff_dual_gaps.txt <==
avg std dim
1.1845743997274663e-7 1.067564839269226342111785699050036942940884780679680689026567625286894196049388 10000
1.1747691999235954e-7 1.034054950791188993966746349999268249334336890757480239809241544816803001250274 62500
1.0797617999104679e-7 1.040917917564808708141414567025707698574923768166538328743334755666195898524841 160000
1.7251502089623931e-7 1.29227796786243634553449203096694384430846013979432379399441383924080089817493 422500
2.2725716467849798e-7 1.319315767795742828706496967873086662849079090581597137272812850429775144476637 640000
3.441366438369545e-7 1.054115088679990895075535810302250354314178663462262676838160065709917822424585 1000000


==> dual_data/DICG_D-Criterion_dual_gaps.txt <==
avg std dim
1.0614511995519284e-7 1.088508087756282826455796965738954823468873923065149388194724102845540998760208 100
1.0588265997533989e-7 1.066912098258593415093099697589904181383962297039204842882087973359188703850862 250
1.0385829998610141e-7 1.050446083933842998060980926547310167401140064635911148484331589996273270342667 400
1.0125357999843876e-7 1.017408849821204761931459559191662582644896888433357042466027797170465460623509 550
1.0e-7 1.0 700
1.0023589999994298e-7 1.003368683696736721027795999146626155249740152183587174992663932613635566680005 850


==> dual_data/DICG_Poisson_dual_gaps.txt <==
avg std dim
1.415808798670403e-7 1.118768931995599560556416953822266769267304366955666673336658316595034975562888 100
1.8304587911413864e-7 1.232246030937838611927893412003667156824121344495671915956084582317010742412865 250
1.9612707835428546e-7 1.414703753801857810021999124075659184114827884301478938400272378912945964831833 400
1.5816793830517422e-7 1.443009705323811495466939909914098210758977351266485921035084645830047728505127 650
0.01128571303210439 644.2861686933030471965156988302031555004590669168282036589549025460268601207428 800
0.10564262976145772 1.313967577851589123811128608146714455585070801527155638136486313355008656492006 1000


==> dual_data/DICG_Simplex_dual_gaps.txt <==
avg std dim
1.0003585999999742e-7 1.000716814632656960500925704645785607768912502368967886999240213928115466616165 5000
1.0e-7 1.0 5000
1.0e-7 1.0 7000
1.0e-7 1.0 7000
1.0009455999998212e-7 1.001888525108066366902461608898650422286916864681400964086730527260499477567538 10000
1.0e-7 1.0 10000
1.0011031999997566e-7 1.002202760889602132583778708072077294015614419023098103621882507341487688219354 20000
1.0e-7 1.0 20000


==> dual_data/DICG_Simplex_dual_gaps_gt.txt <==
avg std dim
1.0e-7 1.0 5000
1.0e-7 1.0 7000
1.0e-7 1.0 10000
1.0e-7 1.0 20000


==> dual_data/DICG_Simplex_dual_gaps_lt.txt <==
avg std dim
1.0003585999999742e-7 1.000716814632656960500925704645785607768912502368967886999240213928115466616165 5000
1.0e-7 1.0 7000
1.0009455999998212e-7 1.001888525108066366902461608898650422286916864681400964086730527260499477567538 10000
1.0011031999997566e-7 1.002202760889602132583778708072077294015614419023098103621882507341487688219354 20000


==> dual_data/LazyAway_A-Criterion_dual_gaps.txt <==
avg std dim
1.0e-7 1.0 100
1.0e-7 1.0 250
1.0e-7 1.0 400
1.0e-7 1.0 550
1.0e-7 1.0 700
1.0e-7 1.0 850


==> dual_data/LazyAway_Birkhoff_dual_gaps.txt <==
avg std dim
1.0e-7 1.0 10000
1.0e-7 1.0 62500
1.007514039954621e-7 1.028712370247388431248530481771658492783594062954728248394672526371290844254574 160000
1.5266256796397991e-7 1.054333922661407280832362219220776309265739651967877692941259813928419069005767 422500
3.2856664560358444e-7 1.338710320832637684580283926399953256783645689722507120797165838076725055902276 640000
7.717855656168713e-7 1.093144450383152605393069659764467652000152120380076903253656493130149273706456 1000000


==> dual_data/LazyAway_D-Criterion_dual_gaps.txt <==
avg std dim
1.0e-7 1.0 100
1.0e-7 1.0 250
1.0e-7 1.0 400
1.0e-7 1.0 550
1.0e-7 1.0 700
1.0e-7 1.0 850


==> dual_data/LazyAway_Nuclear_dual_gaps.txt <==
avg std dim
0.016809282997729654 1.438832586085617771386017281660768827264255432205963485201971811413701995628396 10000
12.136432711694932 1.240471681291204253528416986475471644829686796548762971614070773149255481646787 62500
613.8839873196033 1.141015366601670934268938371394051746648633910486710863689603054489376348896336 160000
2505.6103204307847 2.324016962032094947829043930636827224898616200417294982731390812676125711610338 302500
71770.79893112538 1.410459020758723413686433588071152777100638708581501072874059347657067036258003 490000
1.1258126193704592e7 1.266071200269969353003057644050520617662710588504341511820870078291384822760629 722500


==> dual_data/LazyAway_Poisson_dual_gaps.txt <==
avg std dim
1.0e-7 1.0 100
1.0e-7 1.0 250
1.0e-7 1.0 400
1.5763304338446512e-7 1.6562675845424282902942769549189400354131890014741062551020585673832211825148 650
0.2714147956134006 6.110372012594977954589170699784795885332814723338543364595486838535672049130373 800
0.44395872713960755 1.832589735977197878246559569741186090451698453452525524948682298089881263220098 1000


==> dual_data/LazyAway_Simplex_dual_gaps.txt <==
avg std dim
1.0e-7 1.0 5000
1.0e-7 1.0 5000
1.0e-7 1.0 7000
1.0e-7 1.0 7000
1.0e-7 1.0 10000
1.0e-7 1.0 10000
1.0e-7 1.0 20000
1.0e-7 1.0 20000


==> dual_data/LazyAway_Simplex_dual_gaps_gt.txt <==
avg std dim
1.0e-7 1.0 5000
1.0e-7 1.0 7000
1.0e-7 1.0 10000
1.0e-7 1.0 20000


==> dual_data/LazyAway_Simplex_dual_gaps_lt.txt <==
avg std dim
1.0e-7 1.0 5000
1.0e-7 1.0 7000
1.0e-7 1.0 10000
1.0e-7 1.0 20000


==> dual_data/LazyAway_Sparse_dual_gaps.txt <==
avg std dim
1.0e-7 1.0 10000
1.0e-7 1.0 40000
1.0e-7 1.0 80000
1.0e-7 1.0 140000
1.0e-7 1.0 200000
1.0e-7 1.0 350000
7.185077465114863e-5 1.765390666545740900600429066596557681193123371201439085050525396968235925812799 500000


==> dual_data/LazyAway_Spectrahedron_dual_gaps.txt <==
avg std dim
1.0e-7 1.0 10000
1.0e-7 1.0 62500
1.0e-7 1.0 250000
1.0e-7 1.0 490000
1.0009948599975751e-7 1.006819540493223934127180530305621431591060895206786282828027535302656547150263 722500
1.0146657798807793e-7 1.045268143815489427696614949609405705462817365361067666490927359691594785770686 1000000


==> dual_data/LazyBCG_A-Criterion_dual_gaps.txt <==
avg std dim
1.1975581977306242e-7 1.185719883285093791477362335777314130961752434423686808216688794997710285754344 100
1.1584079949813818e-7 1.265301782173539016787710719062229827148109791260182395883436910334609500528181 250
1.2300763950025546e-7 1.256866678712637284385819014777518823505448521725870407785978523058107519112404 400
1.0e-7 1.0 550
1.1598629953539015e-7 1.255158505866816819255682034562353041593136275172887377401630861554656261828301 700
1.1280821983191923e-7 1.163840510439415599200339239707707540216695404500406711120970023818019185635496 850


==> dual_data/LazyBCG_Birkhoff_dual_gaps.txt <==
avg std dim
1.0e-7 1.0 10000
1.259876799991673e-7 1.010298887244168055311947539189196713452393684586752474664621073236948183593159 62500
1.0e-7 1.0 160000
1.0e-7 1.0 422500
1.8578383999860382e-7 1.009032498969811633816003899554318043895951085934388800876915599577212172973729 640000
1.5017193999978138e-7 1.004415261265470702952210331079505707891539799792151288713846744378100516432343 1000000


==> dual_data/LazyBCG_D-Criterion_dual_gaps.txt <==
avg std dim
1.384699795499492e-7 1.237413105922436279127152608626671977119338303775643747328659884922605561399594 100
1.1080259987586246e-7 1.142424050881057853831945613488211455179110575148576091340837452059307113330416 250
1.0098563999805703e-7 1.019429702894648962464375833687630617169184989654097215351636188938967206724009 400
1.431298993660633e-7 1.28756639178116019033941130595158720411415147600885509892689710072378672484129 550
1.1813747974581138e-7 1.203824600942881910083195632702074560427262448817597177941389781302173393583506 700
1.1360957977962715e-7 1.183687660774278541283849193546963139789484296951451490964314164094170767373658 850


==> dual_data/LazyBCG_Nuclear_dual_gaps.txt <==
avg std dim
0.01626546992572854 1.050553475285746831335696940060413127012437021782461874262938154469855697818463 10000
358281.183625212 1.769088046566896206337586902883360159641733911611003463114734230731330075910906 62500
4.9540062381739455e8 1.019486100685091036585857006823890103038073063557803146010324816872401031603619 160000
1.1927752794563627e10 1.017843112792790659080687143265625220487024460938420127305069208482649414266616 302500
8.635331598034293e10 1.180743430960240792748043726904449889515419784166170187561581663176594946944134 490000
2.138328803832781e11 1.025276075451068575516966514324456141669273469959369733765600691934594988000858 722500


==> dual_data/LazyBCG_Poisson_dual_gaps.txt <==
avg std dim
1.0e-7 1.0 100
1.3365475956642434e-7 1.242890432896219138071109172139169661145736005910915111567391902255319915973457 250
1.1208847970773734e-7 1.209389124240669529199201450289486605733040536292781608699370840589457870266049 400
1.0e-7 1.0 650
0.0005796988221653552 2541.583188866351479708960409931946790610244662446493223523833693620794445826478 800
0.8611054757248233 1.284933278530297028171769397262226743158020708829264822255717947398334108967399 1000


==> dual_data/LazyBCG_Simplex_dual_gaps.txt <==
avg std dim
1.0651587996730414e-7 1.077623608389037227664692311989319425982551475182189577076075976520326711779869 5000
1.0e-7 1.0 5000
1.0e-7 1.0 7000
1.1355811966112085e-7 1.222581855650530178082554120715334907367403358923468796861642917408632514360454 7000
1.1212951988819343e-7 1.139504054764407230888870562336660612202416171483556185890575226087407321244703 10000
1.2144257963366796e-7 1.23957732539951629266574716696243807724372262462371742366168778533492452266559 10000
1.1297287966340882e-7 1.222852571656367744241214221952522509077401880437840374307346309384827098183146 20000
1.0e-7 1.0 20000


==> dual_data/LazyBCG_Simplex_dual_gaps_gt.txt <==
avg std dim
1.0e-7 1.0 5000
1.1355811966112085e-7 1.222581855650530178082554120715334907367403358923468796861642917408632514360454 7000
1.2144257963366796e-7 1.23957732539951629266574716696243807724372262462371742366168778533492452266559 10000
1.0e-7 1.0 20000


==> dual_data/LazyBCG_Simplex_dual_gaps_lt.txt <==
avg std dim
1.0651587996730414e-7 1.077623608389037227664692311989319425982551475182189577076075976520326711779869 5000
1.0e-7 1.0 7000
1.1212951988819343e-7 1.139504054764407230888870562336660612202416171483556185890575226087407321244703 10000
1.1297287966340882e-7 1.222852571656367744241214221952522509077401880437840374307346309384827098183146 20000


==> dual_data/LazyBCG_Sparse_dual_gaps.txt <==
avg std dim
1.0e-7 1.0 10000
1.352914397152995e-7 1.181326918535077533788751179444130785633321298918670398993015106832865988903146 40000
5.438287902153986e-7 1.463035492499892421791207620902344440252103367185696125502422132700958158536889 80000
6.320161640780967e-7 1.232200153759823806861166680929993380410819083200150495691765521476506421648598 140000
4.226394623646938e-6 1.23682671309045881545769870452672131398995033162712080217312040225358600324269 200000
7.021941953033814e-6 1.119652924803515775225621727460236459763360877129357249171038547676025939864082 350000
0.0007258215103471897 1.434160888145010337713264791288470350432095208586677564346984934274552264304218 500000


==> dual_data/LazyBCG_Spectrahedron_dual_gaps.txt <==
avg std dim
1.1869040172732304e-7 1.197760591974213588593862301535858581979742415690169644349356700026347725737549 10000
1.4176345938727148e-7 1.290999692828265877847124614236675935525021331660455572754721954879139451362177 62500
1.2412407948724673e-7 1.26913502525811643690662389921154378628401233841945025326666835886745722838436 250000
1.0979276391125261e-7 1.120131969020525364908172347831529208361248973599228571238871588113061380907914 490000
1.309563551839443e-7 1.340520421624409365645750337229098936378945926053066168487691391202197602136872 722500
1.4491486521636637e-7 1.338224287238902767764398970672628743928876222494385128874160368293876964001685 1000000


==> dual_data/LazyBPCG_A-Criterion_dual_gaps.txt <==
avg std dim
1.0e-7 1.0 100
1.0e-7 1.0 250
1.0e-7 1.0 400
1.0e-7 1.0 550
1.0e-7 1.0 700
1.0e-7 1.0 850


==> dual_data/LazyBPCG_Birkhoff_dual_gaps.txt <==
avg std dim
1.0e-7 1.0 10000
1.0e-7 1.0 62500
1.5419074735959978e-7 1.287096269844549026962342185092539475104028282234187474245068636044480246826621 160000
2.5386419390534994e-7 1.056041273853529225772872700434710204710278300556654987999423077036557174057302 422500
2.3575785992683534e-7 1.052465203578693650994278603805983726744498311974886656157254988422504426625893 640000
3.57116339993418e-7 1.010231377850053618670690346862162514031028858634534162259476415168967382029221 1000000


==> dual_data/LazyBPCG_D-Criterion_dual_gaps.txt <==
avg std dim
1.0e-7 1.0 100
1.0e-7 1.0 250
1.0e-7 1.0 400
1.0e-7 1.0 550
1.0e-7 1.0 700
1.0e-7 1.0 850


==> dual_data/LazyBPCG_Nuclear_dual_gaps.txt <==
avg std dim
1.0449402188608854e-7 1.118588301400845318589986611409673362028671910423545144588177333531725192989363 10000
0.02280126646364459 57.26608673299536999516125461762620489092709611884232698249077787831517600022992 62500
4.243397405740212 6.924020246999656413174220051911335061336229720685029512950087678950569423115169 160000
345.5476510852213 2.146571021154999929653787494596184380923313485256148886287764858704135707450054 302500
729612.7255579545 1.427604246581282755246038890423551489866992196910369441670193450035129930348014 490000
5.1028357704803325e7 1.386683390669048280743523349984764871942105142933696126516674923732973704390975 722500


==> dual_data/LazyBPCG_Poisson_dual_gaps.txt <==
avg std dim
1.0e-7 1.0 100
1.0e-7 1.0 250
1.0e-7 1.0 400
1.0e-7 1.0 650
0.062359724411312684 12.4481676796964884872476327729282867473809857981202596317926756613264762857025 800
0.15818900543563558 1.243157078753292197472539130481392996221686662853497285454328710094253133857609 1000


==> dual_data/LazyBPCG_Simplex_dual_gaps.txt <==
avg std dim
1.0e-7 1.0 5000
1.0e-7 1.0 5000
1.0e-7 1.0 7000
1.0e-7 1.0 7000
1.0e-7 1.0 10000
1.0e-7 1.0 10000
1.0e-7 1.0 20000
1.0e-7 1.0 20000


==> dual_data/LazyBPCG_Simplex_dual_gaps_gt.txt <==
avg std dim
1.0e-7 1.0 5000
1.0e-7 1.0 7000
1.0e-7 1.0 10000
1.0e-7 1.0 20000


==> dual_data/LazyBPCG_Simplex_dual_gaps_lt.txt <==
avg std dim
1.0e-7 1.0 5000
1.0e-7 1.0 7000
1.0e-7 1.0 10000
1.0e-7 1.0 20000


==> dual_data/LazyBPCG_Sparse_dual_gaps.txt <==
avg std dim
1.0e-7 1.0 10000
1.0e-7 1.0 40000
1.0e-7 1.0 80000
1.0e-7 1.0 140000
1.0471257994941418e-7 1.093561654036323419423270939120586473185843493224219679190103915076429189172898 200000
2.7764884296842415e-6 10.01380571876752214850629165936316748985893157711035068912849732811608752388594 350000
5.257684794268354e-5 2.27551973009609942024507940388132139089316362528452889205230559958193436333939 500000


==> dual_data/LazyBPCG_Spectrahedron_dual_gaps.txt <==
avg std dim
1.0e-7 1.0 10000
1.0e-7 1.0 62500
1.0e-7 1.0 250000
1.0e-7 1.0 490000
1.0e-7 1.0 722500
1.0e-7 1.0 1000000


==> dual_data/LazyPCG_A-Criterion_dual_gaps.txt <==
avg std dim
1.0e-7 1.0 100
1.0e-7 1.0 250
1.0e-7 1.0 400
1.0e-7 1.0 550
1.0e-7 1.0 700
1.0e-7 1.0 850


==> dual_data/LazyPCG_Birkhoff_dual_gaps.txt <==
avg std dim
1.0e-7 1.0 10000
1.0e-7 1.0 62500
1.4915280168739003e-7 1.192317975087037513257140714579065191862174930134037359763678731086122071215808 160000
2.2653531990939652e-7 1.061052780351293425778732501767958921242940717843131109433541757175503899567026 422500
3.781160999868541e-7 1.013631037970143429264480657316497110004983908515247578628014127974853956664 640000
3.4753532583895896e-7 1.051462395090306266469808954549788381702174609665780719346640437870935129197532 1000000


==> dual_data/LazyPCG_D-Criterion_dual_gaps.txt <==
avg std dim
1.0e-7 1.0 100
1.0e-7 1.0 250
1.0e-7 1.0 400
1.0e-7 1.0 550
1.0e-7 1.0 700
1.0e-7 1.0 850


==> dual_data/LazyPCG_Nuclear_dual_gaps.txt <==
avg std dim
0.0005269119179351888 1.420417220145807776180677859505263798869193595754610569102798063579186797371284 10000
3.22704852761258 1.055293922694888027255730343495468199138258637925320856375654259881202071927196 62500
285.311706115551 1.357345728625574950896967673681394295363962607406004331976748538857581809744829 160000
3073.268850914297 1.348562693163282399455184419141421533970230016758116320921034448687583985623056 302500
4.655225896180458e6 1.314311287379980575265837168701188153703915121651673810499027264444666741418413 490000
1.626311855643953e8 1.116862536953032662336719319601710113957254038299848660311210233855081372853009 722500


==> dual_data/LazyPCG_Poisson_dual_gaps.txt <==
avg std dim
1.0e-7 1.0 100
1.0e-7 1.0 250
1.0e-7 1.0 400
1.0e-7 1.0 650
0.051915902671931614 73.9366023989301522439838045812236162617173354619289236481266343390400755488617 800
0.18011594598589334 1.214916301874193372384286223040012403298606859384998265849190302131230124429018 1000


==> dual_data/LazyPCG_Simplex_dual_gaps.txt <==
avg std dim
1.0e-7 1.0 5000
1.0e-7 1.0 5000
1.0e-7 1.0 7000
1.0e-7 1.0 7000
1.0e-7 1.0 10000
1.0e-7 1.0 10000
1.0e-7 1.0 20000
1.0e-7 1.0 20000


==> dual_data/LazyPCG_Simplex_dual_gaps_gt.txt <==
avg std dim
1.0e-7 1.0 5000
1.0e-7 1.0 7000
1.0e-7 1.0 10000
1.0e-7 1.0 20000


==> dual_data/LazyPCG_Simplex_dual_gaps_lt.txt <==
avg std dim
1.0e-7 1.0 5000
1.0e-7 1.0 7000
1.0e-7 1.0 10000
1.0e-7 1.0 20000


==> dual_data/LazyPCG_Sparse_dual_gaps.txt <==
avg std dim
1.0e-7 1.0 10000
1.0e-7 1.0 40000
1.0e-7 1.0 80000
1.0e-7 1.0 140000
1.1713156931513047e-7 1.294850057863641186179771790358574110912078138774729949042628708433398305744719 200000
1.883058719636023e-6 4.251998003652815707044775859468164069134371150137123154261497319460858256142665 350000
0.0003214251568005785 1.714716009287504970671921324976143224725150920026236698318889209795048997875877 500000


==> dual_data/LazyPCG_Spectrahedron_dual_gaps.txt <==
avg std dim
1.0e-7 1.0 10000
1.0e-7 1.0 62500
1.0e-7 1.0 250000
1.0e-7 1.0 490000
1.0e-7 1.0 722500
1.0e-7 1.0 1000000


==> dual_data/Lazy_A-Criterion_dual_gaps.txt <==
avg std dim
1.0e-7 1.0 100
1.3935745747366275e-6 1.156161265494476856744431177230594703247079965812250366129626633911513340153037 250
4.949559896585319e-6 1.508873223490864593789456709964412847351126488086423373293731583291420561335079 400
3.600583020212498e-5 2.518926789991595657639136688647149657580374463410414602535523467939632695529991 550
4.8366204499603785e-5 2.389321595860537810688954902016686159602587640782798705106389595898950477681366 700
3.425527556501519e-5 2.056670829591150027273749275939129758042759552192556413549412522834672091551448 850


==> dual_data/Lazy_Birkhoff_dual_gaps.txt <==
avg std dim
5.266463139965024e-7 1.122757250680951011512630990384528028248407256174645956003587348356369409360836 10000
1.534509151505963e-6 1.481997317082140578452049076737032330273543813118034397415498698470053950131462 62500
2.9036341520340938e-6 1.134451923641788027608233314500490097632960337290439045127704842764716819485036 160000
2.1922810328836273e-6 1.325682482646876996715169029904773240638027510644195009365002373201938445513631 422500
3.839565623658463e-6 1.164055143228564253594519101134397639729883937088047384944319577976169096796026 640000
2.476183913961854e-6 1.336544359389486275632089291511398188280841188310129642903750014377092316965257 1000000


==> dual_data/Lazy_D-Criterion_dual_gaps.txt <==
avg std dim
1.448437595320514e-7 1.246622600201130890600530270833018363850508531874755637087087596024433673040635 100
1.3449242223602386e-5 1.465404478433330276393067437038074009527351002734248717447021236551701242149996 250
8.524280969708521e-5 1.561213300851699621290541430379864986445532387434588002442296850243412053691402 400
0.00031139504392571784 2.154725802810239908557842090878264912817269572876828366925685798970325702340055 550
0.0010446399893632545 1.880854766322151453770391903068212185023652044103544141546068421746347739575573 700
0.0011918203007105915 1.925797306020023372813309219644760541489852310686735812204424959911917347420575 850


==> dual_data/Lazy_Nuclear_dual_gaps.txt <==
avg std dim
1.0002453999998524e-7 1.001708805692311429802546006534141306999399914156863276566849772823850277961712 10000
5.642379197593987e-6 1.093488128889992573195970285000722511514720363854043779976535188473571816692927 62500
0.00012425676646061963 1.158711373169236322852747916107588354777817133267234489000937763268445573042702 160000
11.838805182799634 3.941514573946669418906774143532836933535834480918937954103760468268157371292676 302500
135418.4296580288 1.659025675871359215567988370728578095277774336215574301877211054941040661153213 490000
2.1802889789702296e7 1.405391484241021065445056858769615058777024250599415665774333241675426747044059 722500


==> dual_data/Lazy_Poisson_dual_gaps.txt <==
avg std dim
1.7446301721519807e-5 1.427833151656802134943639013160425247771342681777390890638216302838909548174539 100
0.001589748855600774 1.473883039080104740608774819282030394361042025403787294801747633402363396074125 250
0.01603088461726935 1.248612107942320823648770555908340981121590806031041884991994203183366081876013 400
0.08778446121603868 1.397230594516067494833812340639176124735910821938140393873031911606352440949526 650
0.16385605992725374 1.645986923558869379672007853393334388043274685630669868431644121194786141553064 800
0.4199409567054347 1.918381698635418353061588741183084616647324314078477495360952273397567254611829 1000


==> dual_data/Lazy_Simplex_dual_gaps.txt <==
avg std dim
1.552011271116586e-6 3.437719231096339516966906733375356341794921863964794704687063798570892724907518 5000
7.170474420913831e-6 1.090953948650577676078642317258480496648149285336864796178723120706455371723028 5000
3.6040460347508736e-6 1.153216451037275165898300310280328405057315109268960479935312147303869495646884 7000
9.997348402525318e-6 1.128143849135280811126819735949474599606440813650208563636300765481597274594308 7000
5.091372596156823e-6 3.599737014315961473314036583643866744945149215258635597860014994835545595866643 10000
2.2593832997954687e-5 1.425245326962755730404025935939010843207771635914059678310671563947353489488311 10000
2.05278319961057e-5 1.255667404844728643983329100923406499350236237456442984756047209356910278834362 20000
5.716758216406496e-5 1.380123400279835626887575224390396151764699332028060301143907111967129015205931 20000


==> dual_data/Lazy_Simplex_dual_gaps_gt.txt <==
avg std dim
7.170474420913831e-6 1.090953948650577676078642317258480496648149285336864796178723120706455371723028 5000
9.997348402525318e-6 1.128143849135280811126819735949474599606440813650208563636300765481597274594308 7000
2.2593832997954687e-5 1.425245326962755730404025935939010843207771635914059678310671563947353489488311 10000
5.716758216406496e-5 1.380123400279835626887575224390396151764699332028060301143907111967129015205931 20000


==> dual_data/Lazy_Simplex_dual_gaps_lt.txt <==
avg std dim
1.552011271116586e-6 3.437719231096339516966906733375356341794921863964794704687063798570892724907518 5000
3.6040460347508736e-6 1.153216451037275165898300310280328405057315109268960479935312147303869495646884 7000
5.091372596156823e-6 3.599737014315961473314036583643866744945149215258635597860014994835545595866643 10000
2.05278319961057e-5 1.255667404844728643983329100923406499350236237456442984756047209356910278834362 20000


==> dual_data/Lazy_Sparse_dual_gaps.txt <==
avg std dim
1.0705979996013712e-7 1.085137405561224303699340601020592142668736646771019711838030698507694844580719 10000
1.0e-7 1.0 40000
1.0e-7 1.0 80000
1.0e-7 1.0 140000
1.0013033999996603e-7 1.002601723289118163387527989134048665191359562302619779536007671841296966628725 200000
4.501806940221347e-7 2.90739154748424096796876940683306897464876715143439885719706525538304357922275 350000
0.0005706818981570962 1.273269180072313144091836005860481769650017577837399881575966954782856951513843 500000


==> dual_data/Lazy_Spectrahedron_dual_gaps.txt <==
avg std dim
1.3781115714063296e-7 1.549922994652036790652926174675911080165315379773512392919078565182906140396458 10000
1.0e-7 1.0 62500
1.0461425991234706e-7 1.110761190498496090380094680166117317210096705157593395098151130929611827977813 250000
2.3450578184115903e-7 1.755097732283982921235712757041926265639040802773271326133777097026010874066261 490000
2.5754541241630145e-7 1.880887697433874755618193236170565354200497763518598524591675007176736034054404 722500
2.999123040692491e-7 2.296762268590236419619640486228519103725295970971201368525901406998544783479274 1000000


==> dual_data/PCG_A-Criterion_dual_gaps.txt <==
avg std dim
1.0e-7 1.0 100
1.0e-7 1.0 250
1.0e-7 1.0 400
1.0e-7 1.0 550
1.0e-7 1.0 700
1.0e-7 1.0 850


==> dual_data/PCG_Birkhoff_dual_gaps.txt <==
avg std dim
1.0e-7 1.0 10000
1.0e-7 1.0 62500
1.6940680985878966e-7 1.10216255184943297259470797037260721351093742152526034937032027144440350417014 160000
3.7025605777215447e-7 1.05825442213697531141092839662185988425551349573128667693322367599103911816717 422500
4.796109894960249e-7 1.066738392323619138053437341196569494977021028945863913543485240812313817700012 640000
6.568249586461576e-7 1.130845687631621027587281483157116440725413656802458307957862770595411100662576 1000000


==> dual_data/PCG_D-Criterion_dual_gaps.txt <==
avg std dim
1.0e-7 1.0 100
1.0e-7 1.0 250
1.0e-7 1.0 400
1.0e-7 1.0 550
1.0e-7 1.0 700
1.0e-7 1.0 850


==> dual_data/PCG_Nuclear_dual_gaps.txt <==
avg std dim
0.0014404748627272193 86.38105601145409930658526747886331058213044079397792385614660002873295308983298 10000
4.108498889714304 2.26330420330540557914485525733036643490540023142292414296162920467981538384475 62500
5934.010342132643 4.844714917984979953686338693991177117013647690352342070657178066923352221272686 160000
4.386900701104115e6 1.4603735961041743627375744186138727194603974054436252428243039290061885342668 302500
3.9605577225110257e8 1.147713107134319818748814791820963695570427414999674339220891699667966071015133 490000
2.1430899816900468e9 1.103598817765688511834363282325940668155748895378725296423599926145689419481712 722500


==> dual_data/PCG_Poisson_dual_gaps.txt <==
avg std dim
1.0e-7 1.0 100
1.0e-7 1.0 250
1.0e-7 1.0 400
1.0e-7 1.0 650
0.003111598098052449 824.9533760077067980584017353789741032838167901571365416418379011142647163006852 800
0.09574532782852561 1.313730361867077604081633733933870603886589399695028752836765194677844328318053 1000


==> dual_data/PCG_Simplex_dual_gaps.txt <==
avg std dim
1.0e-7 1.0 5000
1.0e-7 1.0 5000
1.0e-7 1.0 7000
1.0e-7 1.0 7000
1.0e-7 1.0 10000
1.0e-7 1.0 10000
1.0e-7 1.0 20000
1.0e-7 1.0 20000


==> dual_data/PCG_Simplex_dual_gaps_gt.txt <==
avg std dim
1.0e-7 1.0 5000
1.0e-7 1.0 7000
1.0e-7 1.0 10000
1.0e-7 1.0 20000


==> dual_data/PCG_Simplex_dual_gaps_lt.txt <==
avg std dim
1.0e-7 1.0 5000
1.0e-7 1.0 7000
1.0e-7 1.0 10000
1.0e-7 1.0 20000


==> dual_data/PCG_Sparse_dual_gaps.txt <==
avg std dim
1.0e-7 1.0 10000
1.0e-7 1.0 40000
1.0e-7 1.0 80000
1.0e-7 1.0 140000
4.4579295156838154e-5 1.5336295441135124636212488182683987962201088080999653661063623143302291364944 200000
0.0015062665249207805 1.194161996446503631608227145252913862543832620419780800715639625225306475611752 350000
0.019219079037427672 1.09503503148928292886796663154003477020523641097252481780132989751572013012907 500000


==> dual_data/PCG_Spectrahedron_dual_gaps.txt <==
avg std dim
1.0e-7 1.0 10000
1.0e-7 1.0 62500
1.0e-7 1.0 250000
1.0e-7 1.0 490000
4.2871087798476287e-7 2.397020015950144559551621724967895327025519253157862995285000257220662741281538 722500
6.879693431719453e-7 1.461268612409134902898536401557778291733362416514499758432736525974008277579092 1000000


==> dual_data/Vanilla_A-Criterion_dual_gaps.txt <==
avg std dim
1.0323687999940347e-7 1.010651406647545603140168405637708498627363548712443731660239847214968758755237 100
1.6350758454504692e-6 1.223336506133653584388045384259048828129540938054816796740752164574755990608464 250
3.1935614618813717e-6 1.062596013166748214628350873180015471671383543652453563393728832464784190827705 400
6.666784005618307e-6 1.239591676444408296409789980528469192560715837550597358743198346742260625170221 550
1.0041815164757055e-5 1.179783820258409250564518793419570832018016692777168962982339585471878916905316 700
1.2081576649314818e-5 1.116639013395702881644476078026264406558496543888071839483386727189416606861439 850


==> dual_data/Vanilla_Birkhoff_dual_gaps.txt <==
avg std dim
3.2943025195998645e-7 1.027549304068014917860719654560369942782867099053367008498819369119433295993109 10000
9.438917843288614e-7 1.252710627137825685809885793165151667856890722424009956169515550597464048209883 62500
1.5610439792112317e-6 1.025357059529586778196884570195818282805853471363467221701312838223859672824379 160000
2.8148340795916193e-6 1.010202383239329065433259695620909297731471070773974704437433791442724890260173 422500
3.4342231584194258e-6 1.01641741299270945805585161565819641236791030989772960634852180928304541594576 640000
4.2641263391077175e-6 1.047932534177721798527394795860475761224634862987004736147797960596723886388405 1000000


==> dual_data/Vanilla_D-Criterion_dual_gaps.txt <==
avg std dim
1.0733190799486874e-7 1.028299937979438115448710770084177721643023121632228330090104925058446824602431 100
1.5826633625496754e-5 1.217522777532214186719038536837611256946187429650726310499004892082848091323854 250
6.11445747316784e-5 1.086892591671438277660458332420322947621295201974168947299249020445713881668829 400
0.00014813821097321348 1.095518243246239372177145309064609600525117091498628300137850520488505680974589 550
0.00025897261076713863 1.323833997834426907978173099739863256715540528482450845303173855096998434312477 700
0.00047133686768247485 1.254357890089163681493177526459770678962442779180400595925217279047953021397884 850


==> dual_data/Vanilla_Nuclear_dual_gaps.txt <==
avg std dim
1.003688319997746e-7 1.006666242467113466652811168099586265664231260741457947510935498995007483406703 10000
1.0194276399116217e-7 1.039560134598654081845960051947917307157777841677017425924513879681358919621245 62500
4.119496781285912e-5 1.030633410804935292178504151801433461062898777008476347522321035794908909812012 160000
0.00025217972272024097 1.061890132889669420757140907897636413113191764021182514541558737070593791443024 302500
0.0009253133523439335 1.114483699636680995317340012918410800670219696789323069099949070968593451293691 490000
0.0020947947903822094 1.096098549476759694187490779497098511265619839533154619109037628324238480428948 722500


==> dual_data/Vanilla_Poisson_dual_gaps.txt <==
avg std dim
3.272998168229032e-5 1.488050188413413052441508521719198167149568875647616216433917487098715145742052 100
0.0013389597282055738 1.6551763457383360052263267019624571572736043306373171923712566874601392332802 250
0.010357906578865308 1.389645615364012435526034059906309372996524839698133717512078415515133289294539 400
0.053622527948711605 1.267442887278935420919125850389865080405492764798672648112806455760117131721718 650
0.07155260599880683 1.231325532916035583392199335125984890502687253602584487662164376547022891404191 800
0.10470667363653519 1.242417153158093841074121836674666108086971182522264902977042040312618867829652 1000


==> dual_data/Vanilla_Simplex_dual_gaps.txt <==
avg std dim
1.2793032925843463e-6 3.136895113450708099842612484273082344522891547815430717144016357545269332289393 5000
7.642626259359625e-6 1.408034541552012408203526118655985664289418125203039827390375225112517421995963 5000
3.3557447250471656e-6 1.55258149277766240939762121120381961628216208047615694969884969760529672605851 7000
1.3844827930433589e-5 1.480576976464103875690030052737847746468877604708591756859317687704205153256931 7000
6.274507201005126e-6 4.897125243511915709951135169473926117144557009307316225154194564691655233488494 10000
2.109889748883378e-5 1.304285147524698173628409826184104503154069275965075735405119314236071822853347 10000
2.2531493070257002e-5 1.285070368256364298096177681559959002596543007441543407011944423114488280055094 20000
5.2194222459452974e-5 1.300603118803535599154403070644081194821276667888642591747292866039478958580441 20000


==> dual_data/Vanilla_Simplex_dual_gaps_gt.txt <==
avg std dim
7.642626259359625e-6 1.408034541552012408203526118655985664289418125203039827390375225112517421995963 5000
1.3844827930433589e-5 1.480576976464103875690030052737847746468877604708591756859317687704205153256931 7000
2.109889748883378e-5 1.304285147524698173628409826184104503154069275965075735405119314236071822853347 10000
5.2194222459452974e-5 1.300603118803535599154403070644081194821276667888642591747292866039478958580441 20000


==> dual_data/Vanilla_Simplex_dual_gaps_lt.txt <==
avg std dim
1.2793032925843463e-6 3.136895113450708099842612484273082344522891547815430717144016357545269332289393 5000
3.3557447250471656e-6 1.55258149277766240939762121120381961628216208047615694969884969760529672605851 7000
6.274507201005126e-6 4.897125243511915709951135169473926117144557009307316225154194564691655233488494 10000
2.2531493070257002e-5 1.285070368256364298096177681559959002596543007441543407011944423114488280055094 20000


==> dual_data/Vanilla_Sparse_dual_gaps.txt <==
avg std dim
1.3501983999550782e-7 1.022613014305583103240127270813938230402397252754372220731633090726767072064888 10000
1.2022485985721867e-7 1.155907614239339656877225758517104493743322552683138122371881320196320003033775 40000
1.299417638167944e-7 1.169673591661724465242844983680476300108328273414336884984946444879489292273064 80000
1.0e-7 1.0 140000
1.2864784524244648e-6 2.208388902445850882855741099262587190678798020821532305622816472287082448174812 200000
1.4614359055746863e-5 1.615135443912518554127200976481298502553749794722394417256461382680047397227616 350000
0.0046364310595290465 1.017258872040437162712349884867652010965615226600772034537737892012064563721571 500000


==> dual_data/Vanilla_Spectrahedron_dual_gaps.txt <==
avg std dim
1.9200814467139026e-7 2.126885664459592875581893213740111582414943993375565925523128943999131392846842 10000
1.0e-7 1.0 62500
2.331561381540127e-7 2.131407254124721744037505850094486436989238404279147319040597175254963448014468 250000
2.0198154171520695e-7 1.873451526568960838193880509037689504243796670851220368109468691076299191404693 490000
3.1003052826775547e-7 1.993000708444865551044913683895109713132387374423983940284560357938739246306709 722500
2.346897524579156e-7 1.639555329576077045496769346923485256240699177001683667842910466228772717163349 1000000

